Record 202.3 Tb/s Transmission over Field-Deployed Fibre using 15.6 THz S+C+L-Bands

Ultra-wideband, field-deployed metropolitan fibre transmission is experimentally demonstrated, measuring a record 202.3 Tb/s GMI and 189.5 Tb/s after decoding with 20.9 dBm launch power and lumped amplification only. An experimentally-optimised 5 dB pre-tilt over the 15.6 THz optical bandwidth was applied to overcome ISRS.

==> Notch_C_tilt5_Rx.txt <==
wavelength	OSNR
1567.00149490895	18.6988385375042
1566.73534414955	19.0896520873273
1566.4692837847	19.4572542016888
1566.20331376836	19.8023265397762
1565.93743405451	20.1255507607773
1565.67164459717	20.4276085238797
1565.4059453504	20.7091814882713
1565.14033626826	20.9709513131395
1564.87481730488	21.2135996576721
1564.6093884144	21.4378081810568
1564.34404955098	21.6442585424813
1564.07880066885	21.8336324011332
1563.81364172222	22.0066114162003
1563.54857266537	22.1638772468702
1563.28359345261	22.3061115523306
1563.01870403825	22.433995991769
1562.75390437665	22.5482122243734
1562.48919442222	22.6494419093312
1562.22457412937	22.7383667058303
1561.96004345255	22.8156682730583
1561.69560234625	22.8820282702028
1561.43125076498	22.9381283564516
1561.16698866329	22.9846501909923
1560.90281599575	23.0222754330126
1560.63873271697	23.0516857417002
1560.3747387816	23.0735627762427
1560.11083414429	23.088588195828
1559.84701875974	23.0974436596435
1559.58329258269	23.1008108268771
1559.31965556789	23.0993713567164
1559.05610767015	23.093806908349
1558.79264884427	23.0847991409627
1558.5292790451	23.0730297137451
1558.26599822754	23.059180285884
1558.0028063465	23.0439261149529
1557.73970335691	23.0277952214051
1557.47668921376	23.0111683885727
1557.21376387204	22.994419998174
1556.9509272868	22.9779244319274
1556.68817941309	22.9620560715512
1556.42552020601	22.9471892987637
1556.16294962068	22.9336984952834
1555.90046761227	22.9219580428284
1555.63807413596	22.9123423231171
1555.37576914696	22.9052257178679
1555.11355260052	22.900982608799
1554.85142445192	22.8999873776289
1554.58938465647	22.9026144060758
1554.3274331695	22.909200429545
1554.06556994637	22.9192163182436
1553.8037949425	22.9312670771801
1553.54210811329	22.9439200650499
1553.28050941422	22.9557426405487
1553.01899880076	22.9653021623721
1552.75757622843	22.9711659892155
1552.49624165279	22.9719014797745
1552.23499502941	22.9660759927447
1551.97383631389	22.9522568868217
1551.71276546188	22.9290115207009
1551.45178242903	22.894907253078
1551.19088717105	22.8485114426484
1550.93007964366	22.7883914481079
1550.66935980262	22.7132084963052
1550.40872760371	22.6237827816174
1550.14818300275	22.5230934659496
1549.88772595559	22.4142135793603
1549.62735641809	22.3002161519079
1549.36707434617	22.1841742136509
1549.10687969575	22.0691607946478
1548.84677242281	21.958248924957
1548.58675248333	21.854511634637
1548.32681983334	21.7610219537464
1548.06697442888	21.6808529123434
1547.80721622605	21.6170775404867
1547.54754518096	21.5727688682346
1547.28796124973	21.5509999256457
1547.02846438855	21.5548437427784
1546.76905455362	21.5872164323686
1546.50973170115	21.6474250087327
1546.25049578742	21.7311673877675
1545.9913467687	21.8339845680473
1545.73228460132	21.9514175481464
1545.47330924163	22.079007326639
1545.21442064599	22.2122949020994
1544.95561877081	22.3468212731019
1544.69690357252	22.4781274382208
1544.4382750076	22.6017543960302
1544.17973303252	22.7132431451046
1543.92127760382	22.8081346840181
1543.66290867804	22.8819700113451
1543.40462621177	22.9302901256597
1543.1464301616	22.9488202698906
1542.88832048418	22.9375233071123
1542.63029713618	22.9005997205462
1542.37236007429	22.8424342377673
1542.11450925523	22.7674115863512
1541.85674463577	22.6799164938729
1541.59906617267	22.5843336879078
1541.34147382276	22.4850478960313
1541.08396754287	22.3864438458185
1540.82654728987	22.2929062648448
1540.56921302066	22.2088198806855
1540.31196469216	22.1385694209158
1540.05480226134	22.086539613111
1539.79772568517	22.0571151848466
1539.54073492067	22.0545355098261
1539.28382992488	22.0796968227071
1539.02701065487	22.1301522191011
1538.77027706774	22.2033094407479
1538.51362912062	22.2965762293874
1538.25706677066	22.4073603267594
1538.00058997504	22.5330694746039
1537.74419869099	22.6711114146606
1537.48789287573	22.8188938886694
1537.23167248655	22.9738246383702
1536.97553748074	23.1333114055029
1536.71948781563	23.2947619318072
1536.46352344857	23.4555839590231
1536.20764433695	23.6131852288905
1535.95185043818	23.7649734831491
1535.6961417097	23.9083564635388
1535.44051810897	24.0407419117996
1535.18497959351	24.1595375696712
1534.92952612083	24.2621511788936
1534.67415764848	24.3459904812065
1534.41887413405	24.4084632183499
1534.16367553515	24.4469771320635
1533.90856180942	24.4589399640874
1533.65353291453	24.4417594561612
1533.39858880816	24.3928433500249
1533.14372944804	24.3095993874183
1532.88895479193	24.1894353100814
1532.6342647976	24.0297588597539
1532.37965942286	23.8279777781757
1532.12513862555	23.5814998070867
1531.87070236352	23.2877326882267
1531.61635059468	22.9440841633356
1531.36208327693	22.5479619741533
1531.10790036823	22.0967738624196
1530.85380182655	21.5879275698744
1530.5997876099	21.0188308382576


==> Notch_C_tilt5_Rx_notches.txt <==
wav_notches	OSNR
1565.4059453504	20.570913002215
1561.69560234625	22.8501733641917
1558.0028063465	23.0516885902082
1554.3274331695	22.9054032619426
1550.66935980262	22.7527371813883
1546.76905455362	21.5673307581336
1543.1464301616	22.9434885399919
1539.54073492067	22.0522502154092
1535.95185043818	23.6899679991121
1532.37965942286	23.9342934140125


==> Notch_L_tilt5_Rx.txt <==
wavelength	OSNR
1614.97829313294	20.1364376741075
1614.69559690841	20.1922781659953
1614.41299963651	20.2447836400978
1614.13050126528	20.2940762406593
1613.84810174282	20.340278111924
1613.56580101725	20.383511398136
1613.28359903674	20.4238982435395
1613.00149574949	20.4615607923787
1612.71949110373	20.4966211888979
1612.43758504773	20.5292015773411
1612.15577752981	20.5594241019527
1611.87406849831	20.5874109069767
1611.5924579016	20.6132841366573
1611.3109456881	20.6371659352389
1611.02953180627	20.6591784469654
1610.7482162046	20.6794438160812
1610.4669988316	20.6980841868303
1610.18587963585	20.7152217034571
1609.90485856592	20.7309785102057
1609.62393557047	20.7454767513202
1609.34311059815	20.7588385710449
1609.06238359767	20.7711861136239
1608.78175451777	20.7826415233015
1608.50122330722	20.7933269443218
1608.22078991484	20.803364520929
1607.94045428947	20.8128763973674
1607.66021637999	20.821984717881
1607.38007613533	20.830811626714
1607.10003350443	20.8394792681108
1606.82008843629	20.8481097863154
1606.54024087992	20.856825325572
1606.2604907844	20.8657480301249
1605.98083809881	20.8750000442182
1605.70128277229	20.884703512096
1605.421824754	20.8949805780027
1605.14246399315	20.9059533861824
1604.86320043897	20.9177440808792
1604.58403404073	20.9304748063374
1604.30496474775	20.9442634537579
1604.02599250936	20.9591300943479
1603.74711727495	20.9749969793207
1603.46833899393	20.9917821068465
1603.18965761574	21.0094034750954
1602.91107308988	21.0277790822376
1602.63258536585	21.0468269264431
1602.35419439322	21.0664650058821
1602.07590012157	21.0866113187248
1601.79770250053	21.1071838631413
1601.51960147976	21.1281006373016
1601.24159700895	21.1492796393761
1600.96368903782	21.1706388675347
1600.68587751615	21.1920963199476
1600.40816239373	21.2135699947849
1600.1305436204	21.2349773710073
1599.85302114602	21.2562239857547
1599.5755949205	21.2772034343468
1599.29826489377	21.2978087928936
1599.02103101581	21.317933137505
1598.74389323663	21.3374695442912
1598.46685150627	21.3563110893621
1598.18990577479	21.3743508488277
1597.91305599232	21.391481898798
1597.63630210901	21.4075973153831
1597.35964407502	21.4225901746929
1597.08308184058	21.4363535528375
1596.80661535594	21.4487805259269
1596.53024457137	21.4597641700711
1596.2539694372	21.46919756138
1595.97778990378	21.4769737759638
1595.70170592149	21.4829857770011
1595.42571744076	21.487123930251
1595.14982441205	21.4892760040528
1594.87402678583	21.4893296538145
1594.59832451265	21.4871725349442
1594.32271754304	21.48269230285
1594.04720582762	21.4757766129399
1593.77178931699	21.466313120622
1593.49646796184	21.4541894813042
1593.22124171284	21.4392933503948
1592.94611052072	21.4215123833016
1592.67107433626	21.4007342354328
1592.39613311024	21.3768465621963
1592.12128679351	21.3497370190004
1591.84653533691	21.3192932612529
1591.57187869135	21.285418724577
1591.29731680777	21.2483797895401
1591.02284963713	21.2088057816542
1590.74847713043	21.1673418066463
1590.4741992387	21.1246329702434
1590.20001591301	21.0813243781723
1589.92592710446	21.03806113616
1589.6519327642	20.9954883499336
1589.37803284338	20.9542511252198
1589.10422729321	20.9149945677458
1588.83051606492	20.8783637832385
1588.55689910979	20.8450038774248
1588.28337637912	20.8155599560316
1588.00994782424	20.790677124786
1587.73661339653	20.7710004894149
1587.46337304739	20.7571751556453
1587.19022672826	20.7498228723789
1586.9171743906	20.7490281815402
1586.64421598592	20.7543384180763
1586.37135146576	20.765277560109
1586.09858078169	20.7813695857603
1585.82590388532	20.802138473152
1585.55332072827	20.8271082004061
1585.28083126223	20.8558027456445
1585.00843543889	20.887746086989
1584.73613320999	20.9224622025615
1584.4639245273	20.9594750704841
1584.19180934263	20.9983086688786
1583.91978760781	21.0384869758668
1583.64785927472	21.0795339695707
1583.37602429524	21.1209736281122
1583.10428262132	21.1623403557731
1582.83263420493	21.2034083585121
1582.56107899807	21.2441916439647
1582.28961695278	21.2847146459263
1582.01824802111	21.3250017981923
1581.74697215517	21.3650775345583
1581.4757893071	21.4049662888196
1581.20469942905	21.4446924947717
1580.93370247324	21.48428058621
1580.66279839188	21.52375499693
1580.39198713725	21.563140160727
1580.12126866163	21.6024605113965
1579.85064291737	21.641740482734
1579.58010985682	21.6810045085349
1579.30966943237	21.7202770225945
1579.03932159646	21.7595824587085
1578.76906630154	21.798945250672
1578.49890350011	21.8383898322807
1578.22883314469	21.87794063733
1577.95885518784	21.9176220996152
1577.68896958215	21.9574586529318
1577.41917628024	21.9974747310753
1577.14947523476	22.037694767841
1576.87986639841	22.0781431970245
1576.6103497239	22.1188444524211
1576.34092516399	22.1598229678263
1576.07159267145	22.2011031770355
1575.80235219911	22.2427095138442
1575.53320369981	22.2846664120477
1575.26414712644	22.3269983054415
1574.9951824319	22.3697296278211
1574.72630956915	22.4128848129818
1574.45752849115	22.4564882947192
1574.18883915092	22.5005645068286
1573.92024150151	22.5451378831055
1573.65173549598	22.5902328573453
1573.38332108744	22.6358738633435
1573.11499822902	22.6820853348954
1572.8467668739	22.7288917057965
1572.57862697528	22.7763174098423


==> Notch_L_tilt5_Rx_notches.txt <==
wav_notches	OSNR
1613.00149574949	20.4430624210144
1608.78175451777	20.7770177010601
1604.30496474775	20.9372308506783
1600.1305436204	21.2242872900409
1595.70170592149	21.4802070282681
1591.57187869135	21.3027859442374
1587.19022672826	20.7526583224006
1583.10428262132	21.1416919498602
1578.76906630154	21.7792551580968
1574.72630956915	22.3912527104416


==> Notch_S_tilt5_Rx.txt <==
wavelength	OSNR
1525.66136386768	15.9896614814117
1525.40906974673	16.1890873688717
1525.15685905426	16.3776356586872
1524.90473174888	16.5556045442224
1524.65268778925	16.7232922188416
1524.40072713405	16.8809968759087
1524.14884974199	17.0290167087881
1523.89705557179	17.1676499108439
1523.64534458223	17.2971946754402
1523.39371673209	17.4179491959412
1523.14217198019	17.5302116657111
1522.89071028536	17.6342802781141
1522.63933160648	17.7304532265143
1522.38803590245	17.8190287042759
1522.13682313219	17.900304904763
1521.88569325465	17.9745800213397
1521.63464622881	18.0421522473704
1521.38368201368	18.1033197762191
1521.13280056828	18.1583808012501
1520.88200185169	18.2076335158274
1520.63128582298	18.2513761133153
1520.38065244127	18.2899067870778
1520.13010166569	18.3235237304793
1519.87963345543	18.3525251368838
1519.62924776967	18.3772091996555
1519.37894456763	18.3978741121586
1519.12872380856	18.4148180677572
1518.87858545174	18.4283392598156
1518.62852945646	18.4387358816978
1518.37855578206	18.4463061267681
1518.1286643879	18.4513481883906
1517.87885523335	18.4541602599294
1517.62912827782	18.4550405347489
1517.37948348075	18.454287206213
1517.1299208016	18.452198467686
1516.88044019986	18.4490725125321
1516.63104163505	18.4452075341153
1516.3817250667	18.4409017258
1516.1324904544	18.4364532809502
1515.88333775772	18.4321603929301
1515.6342669363	18.4283212551039
1515.38527794978	18.4252340608357
1515.13637075784	18.4231970034897
1514.88754532018	18.4225082764302
1514.63880159652	18.4234660730211
1514.39013954663	18.4263685866268
1514.14155913028	18.4314998679778
1513.89306030728	18.4388186872321
1513.64464303746	18.4479585339755
1513.39630728069	18.4585387551597
1513.14805299685	18.4701786977369
1512.89988014584	18.482497708659
1512.65178868762	18.4951151348781
1512.40377858215	18.5076503233461
1512.15584978941	18.519722621015
1511.90800226943	18.5309513748369
1511.66023598225	18.5409559317636
1511.41255088794	18.5493556387473
1511.16494694659	18.5557698427398
1510.91742411834	18.5598178906932
1510.66998236332	18.5611191295596
1510.42262164171	18.5592929062908
1510.17534191371	18.5539585678389
1509.92814313955	18.5447354611558
1509.68102527948	18.5312605585435
1509.43398829379	18.5135762153504
1509.18703214277	18.4921301699716
1508.94015678675	18.4673877861521
1508.6933621861	18.4398144276369
1508.44664830119	18.4098754581709
1508.20001509244	18.3780362414991
1507.95346252028	18.3447621413664
1507.70699054516	18.3105185215179
1507.46059912758	18.2757707456986
1507.21428822805	18.2409841776533
1506.9680578071	18.206624181127
1506.7219078253	18.1731561198648
1506.47583824324	18.1410453576116
1506.22984902153	18.1107572581124
1505.98394012081	18.0827571851121
1505.73811150176	18.0575105023557
1505.49236312505	18.0354825735881
1505.24669495142	18.0171387625544
1505.0011069416	18.0029284226746
1504.75559905637	17.9929326698932
1504.51017125651	17.9868643826797
1504.26482350285	17.9844204291784
1504.01955575623	17.9852976775337
1503.77436797753	17.9891929958901
1503.52926012764	17.9958032523918
1503.28423216748	18.0048253151833
1503.03928405801	18.0159560524089
1502.79441576019	18.0288923322131
1502.54962723502	18.0433310227401
1502.30491844354	18.0589689921344
1502.06028934678	18.0755031085403
1501.81573990582	18.0926302401022
1501.57127008177	18.1100472549646
1501.32687983574	18.1274510212717
1501.08256912889	18.144538407168
1500.8383379224	18.1610062807978
1500.59418617747	18.1765515103055
1500.35011385532	18.1908756976313
1500.1061209172	18.2037893220196
1499.86220732439	18.2152117400189
1499.6183730382	18.2250670419735
1499.37461801996	18.2332793182279
1499.130942231	18.2397726591263
1498.88734563272	18.2444711550131
1498.64382818651	18.2472988962327
1498.4003898538	18.2481799731293
1498.15703059605	18.2470384760475
1497.91375037474	18.2437984953315
1497.67054915136	18.2383841213256
1497.42742688744	18.2307194443743
1497.18438354454	18.2207285548218
1496.94141908424	18.2083355430126
1496.69853346813	18.1934644992909
1496.45572665785	18.1760395140012
1496.21299861505	18.1559846774877
1495.9703493014	18.1332240800949
1495.72777867861	18.10769131644
1495.4852867084	18.079538579417
1495.24287335254	18.049136660197
1495.00053857278	18.0168658542236
1494.75828233094	17.9831064569407
1494.51610458885	17.9482387637922
1494.27400530835	17.9126430702218
1494.03198445131	17.8766996716734
1493.79004197965	17.8407888635907
1493.54817785527	17.8052909414175
1493.30639204015	17.7705862005978
1493.06468449624	17.7370549365753
1492.82305518555	17.7050774447938
1492.5815040701	17.6750340206971
1492.34003111194	17.647304959729
1492.09863627314	17.6222705573334
1491.85731951581	17.6003111089541
1491.61608080205	17.5818069100348
1491.37492009402	17.5671267731095
1491.13383735389	17.5563754037832
1490.89283254386	17.5493934007322
1490.65190562613	17.5460098797229
1490.41105656297	17.5460539565216
1490.17028531663	17.5493547468946
1489.92959184941	17.5557413666083
1489.68897612363	17.565042931429
1489.44843810163	17.5770885571231
1489.20797774577	17.5917073594569
1488.96759501844	17.6087284541968
1488.72728988206	17.6279809571091
1488.48706229907	17.6492939839601
1488.24691223193	17.6724966505163
1488.00683964313	17.6974180725438
1487.76684449517	17.7238873658092
1487.5269267506	17.7517336460787
1487.28708637198	17.7807860291186
1487.04732332188	17.8108736306954
1486.80763756292	17.8418255665753
1486.56802905773	17.8734709525247
1486.32849776896	17.90563890431
1486.0890436593	17.9381585376974
1485.84966669145	17.9708589684534
1485.61036682813	18.0035693123442
1485.37114403211	18.0361186851363
1485.13199826615	18.0683362025959
1484.89292949305	18.1000509804895
1484.65393767565	18.1310921345833
1484.41502277679	18.1612887806437
1484.17618475934	18.190470034437
1483.93742358619	18.2184650117296
1483.69873922027	18.2451028282878
1483.46013162452	18.270212599878
1483.22160076191	18.2936234422665
1482.98314659543	18.3151644712197
1482.7447690881	18.3346648025039
1482.50646820295	18.3519535518854
1482.26824390304	18.3668598351306
1482.03009615147	18.3792127680058
1481.79202491134	18.3888414662774
1481.55403014579	18.3955750457118
1481.31611181797	18.3992426220752
1481.07826989107	18.399673311134
1480.84050432828	18.3966962286545
1480.60281509285	18.3901404904032
1480.36520214802	18.3798352121462
1480.12766545706	18.3656095096501


==> Notch_S_tilt5_Rx_notches.txt <==
wav_notches	OSNR
1523.64534458223	17.2335397107392
1518.87858545174	18.4219878721437
1514.14155913028	18.4286422977365
1509.68102527948	18.5385466656502
1505.0011069416	18.0094938273581
1500.35011385532	18.1838834048087
1495.72777867861	18.1208053993014
1491.37492009402	17.5739693714489
1486.80763756292	17.826252237112
1482.26824390304	18.3597151820396


==> OTDR.txt <==
distance	rl
0.0244348270922856	2.264
0.0346660527931247	10.549
0.0448972784939635	11.155
0.0551285041948026	10.989
0.0653597298956415	10.951
0.0755909555964804	10.931
0.0858221812973195	8.002
0.0960534069981584	0.467999999999996
0.106284632698997	10.008
0.116515858399836	11.213
0.126747084100675	11.179
0.136978309801514	11.142
0.147209535502353	11.197
0.157440761203192	9.186
0.167671986904031	1.02
0.17790321260487	-1.881
0.188134438305709	-2.167
0.198365664006548	-2.276
0.208596889707387	-2.316
0.218828115408226	-2.384
0.229059341109065	-2.404
0.239290566809904	-2.436
0.249521792510743	-2.469
0.259753018211582	-2.483
0.269984243912421	-2.504
0.28021546961326	-2.518
0.290446695314099	-2.522
0.300677921014938	-2.524
0.310909146715777	-2.527
0.321140372416615	-2.528
0.331371598117454	-2.523
0.341602823818293	-2.518
0.351834049519132	-2.515
0.362065275219971	-2.513
0.37229650092081	-2.504
0.382527726621649	-2.5
0.392758952322488	-2.499
0.402990178023327	-2.501
0.413221403724166	-2.508
0.423452629425005	-2.513
0.433683855125844	-2.519
0.443915080826683	-2.525
0.454146306527522	-2.529
0.464377532228361	-2.533
0.4746087579292	-2.536
0.484839983630039	-2.539
0.495071209330878	-2.54
0.505302435031717	-2.547
0.515533660732556	-2.55
0.525764886433395	-2.552
0.535996112134234	-2.559
0.546227337835073	-2.565
0.556458563535912	-2.567
0.566689789236751	-2.568
0.57692101493759	-2.568
0.587152240638429	-2.572
0.597383466339267	-2.574
0.607614692040106	-2.576
0.617845917740945	6.969
0.628077143441784	6.91699999999999
0.638308369142623	6.907
0.648539594843462	6.88
0.658770820544301	6.873
0.66900204624514	0.205999999999996
0.679233271945979	-3.741
0.689464497646818	-3.897
0.699695723347657	-3.902
0.709926949048496	-3.901
0.720158174749335	-3.894
0.730389400450174	-3.893
0.740620626151013	-3.891
0.750851851851852	-3.894
0.761083077552691	-3.906
0.77131430325353	-3.908
0.781545528954369	-3.911
0.791776754655208	-3.913
0.802007980356047	-3.924
0.812239206056886	-3.929
0.822470431757725	-3.927
0.832701657458563	-3.929
0.842932883159403	-3.926
0.853164108860241	-3.925
0.863395334561081	-3.927
0.873626560261919	-3.935
0.883857785962758	-3.937
0.894089011663597	-3.941
0.904320237364436	-3.941
0.914551463065275	-3.937
0.924782688766114	-3.941
0.935013914466953	-3.938
0.945245140167792	-3.936
0.955476365868631	-3.937
0.96570759156947	-3.943
0.975938817270309	-3.946
0.986170042971148	-3.946
0.996401268671987	-3.951
1.00663249437283	-3.955
1.01686372007366	-3.958
1.0270949457745	-3.965
1.03732617147534	-3.964
1.04755739717618	-3.97
1.05778862287702	-3.971
1.06801984857786	-3.97
1.0782510742787	-3.978
1.08848229997954	-3.979
1.09871352568038	-3.983
1.10894475138122	-3.983
1.11917597708205	-3.988
1.12940720278289	-3.984
1.13963842848373	-3.981
1.14986965418457	-3.99
1.16010087988541	-3.989
1.17033210558625	-3.988
1.18056333128709	-3.983
1.19079455698793	-3.983
1.20102578268877	-3.992
1.21125700838961	-3.989
1.22148823409044	-3.991
1.23171945979128	-3.999
1.24195068549212	-4.001
1.25218191119296	-3.964
1.2624131368938	-3.966
1.27264436259464	-3.966
1.28287558829548	-3.969
1.29310681399632	-3.972
1.30333803969716	-4.016
1.31356926539799	-4.011
1.32380049109883	-3.999
1.33403171679967	-4.002
1.34426294250051	-4.006
1.35449416820135	-4.007
1.36472539390219	-4.009
1.37495661960303	-4.029
1.38518784530387	-4.028
1.39541907100471	-4.029
1.40565029670555	-4.033
1.41588152240638	-4.037
1.42611274810722	-4.036
1.43634397380806	-4.036
1.4465751995089	-4.043
1.45680642520974	-4.044
1.46703765091058	-4.044
1.47726887661142	-4.045
1.48750010231226	-4.047
1.4977313280131	-4.056
1.50796255371393	-4.047
1.51819377941477	-4.049
1.52842500511561	-4.049
1.53865623081645	-4.045
1.54888745651729	-4.046
1.55911868221813	-4.048
1.56934990791897	-4.048
1.57958113361981	-4.053
1.58981235932065	-4.049
1.60004358502149	-4.051
1.61027481072232	-4.051
1.62050603642316	-4.054
1.630737262124	-4.057
1.64096848782484	-4.056
1.65119971352568	-4.057
1.66143093922652	-4.059
1.67166216492736	-4.056
1.6818933906282	-4.062
1.69212461632904	-4.067
1.70235584202987	-4.067
1.71258706773071	-4.07
1.72281829343155	-4.073
1.73304951913239	-4.075
1.74328074483323	-4.086
1.75351197053407	-4.075
1.76374319623491	-4.074
1.77397442193575	-4.067
1.78420564763659	-4.085
1.79443687333743	-4.081
1.80466809903826	-4.085
1.8148993247391	-4.1
1.82513055043994	-4.133
1.83536177614078	-4.174
1.84559300184162	-4.226
1.85582422754246	-4.269
1.8660554532433	-4.314
1.87628667894414	-4.32
1.88651790464498	-4.332
1.89674913034582	-4.335
1.90698035604665	-4.336
1.91721158174749	-4.331
1.92744280744833	-4.33
1.93767403314917	-4.328
1.94790525885001	-4.343
1.95813648455085	-4.346
1.96836771025169	-4.347
1.97859893595253	-4.35
1.98883016165337	-4.344
1.99906138735421	-4.339
2.00929261305504	-4.342
2.01952383875588	-4.347
2.02975506445672	-4.35
2.03998629015756	-4.359
2.0502175158584	-4.36
2.06044874155924	-4.36
2.07067996726008	-4.361
2.08091119296092	-4.362
2.09114241866176	-4.359
2.10137364436259	-4.357
2.11160487006343	-4.356
2.12183609576427	-4.358
2.13206732146511	-4.361
2.14229854716595	-4.362
2.15252977286679	-4.369
2.16276099856763	-4.373
2.17299222426847	-4.368
2.18322344996931	-4.382
2.19345467567015	-4.382
2.20368590137098	-4.381
2.21391712707182	-4.385
2.22414835277266	-4.389
2.2343795784735	-4.391
2.24461080417434	-4.394
2.25484202987518	-4.393
2.26507325557602	-4.408
2.27530448127686	-4.408
2.2855357069777	-4.409
2.29576693267853	-4.426
2.30599815837937	-4.417
2.31622938408021	-4.419
2.32646060978105	-4.418
2.33669183548189	-4.412
2.34692306118273	-4.419
2.35715428688357	-4.423
2.36738551258441	-4.42
2.37761673828525	-4.424
2.38784796398609	-4.432
2.39807918968692	-4.434
2.40831041538776	-4.434
2.4185416410886	-4.437
2.42877286678944	-4.438
2.43900409249028	-4.438
2.44923531819112	-4.437
2.45946654389196	-4.431
2.4696977695928	-4.429
2.47992899529364	-4.429
2.49016022099448	-4.439
2.50039144669531	-4.439
2.51062267239615	-4.44
2.52085389809699	-4.439
2.53108512379783	-4.449
2.54131634949867	-4.453
2.55154757519951	-4.452
2.56177880090035	-4.45
2.57201002660119	-4.446
2.58224125230203	-4.449
2.59247247800286	-4.45
2.6027037037037	-4.462
2.61293492940454	-4.467
2.62316615510538	-4.466
2.63339738080622	-4.469
2.64362860650706	-4.479
2.6538598322079	-4.481
2.66409105790874	-4.483
2.67432228360958	-4.487
2.68455350931042	-4.492
2.69478473501125	-4.49
2.70501596071209	-4.49
2.71524718641293	-4.491
2.72547841211377	-4.491
2.73570963781461	-4.487
2.74594086351545	-4.486
2.75617208921629	-4.486
2.76640331491713	-4.486
2.77663454061797	-4.487
2.78686576631881	-4.498
2.79709699201964	-4.499
2.80732821772048	-4.501
2.81755944342132	-4.507
2.82779066912216	-4.505
2.838021894823	-4.507
2.84825312052384	-4.508
2.85848434622468	-4.515
2.86871557192552	-4.515
2.87894679762636	-4.512
2.88917802332719	-4.512
2.89940924902803	-4.512
2.90964047472887	-4.513
2.91987170042971	-4.504
2.93010292613055	-4.509
2.94033415183139	-4.511
2.95056537753223	-4.514
2.96079660323307	-4.519
2.97102782893391	-4.52
2.98125905463475	-4.518
2.99149028033558	-4.52
3.00172150603642	-4.528
3.01195273173726	-4.53
3.0221839574381	-4.523
3.03241518313894	-4.524
3.04264640883978	-4.534
3.05287763454062	-4.542
3.06310886024146	-4.537
3.0733400859423	-4.55
3.08357131164314	-4.555
3.09380253734397	-4.557
3.10403376304481	-4.558
3.11426498874565	-4.566
3.12449621444649	-4.569
3.13472744014733	-4.566
3.14495866584817	-4.562
3.15518989154901	-4.571
3.16542111724985	-4.568
3.17565234295069	-4.564
3.18588356865152	-4.566
3.19611479435236	-4.563
3.2063460200532	-4.567
3.21657724575404	-4.57
3.22680847145488	-4.57
3.23703969715572	-4.58
3.24727092285656	-4.581
3.2575021485574	-4.585
3.26773337425824	-4.589
3.27796459995907	-4.599
3.28819582565991	-4.589
3.29842705136075	-4.576
3.30865827706159	-4.574
3.31888950276243	-4.575
3.32912072846327	-4.579
3.33935195416411	-4.579
3.34958317986495	-4.589
3.35981440556579	-4.594
3.37004563126663	-4.597
3.38027685696746	-4.6
3.3905080826683	-4.603
3.40073930836914	-4.604
3.41097053406998	-4.606
3.42120175977082	-4.609
3.43143298547166	-4.611
3.4416642111725	-4.611
3.45189543687334	-4.61
3.46212666257418	-4.604
3.47235788827502	-4.604
3.48258911397585	-4.606
3.49282033967669	-4.611
3.50305156537753	-4.621
3.51328279107837	-4.627
3.52351401677921	-4.639
3.53374524248005	-4.641
3.54397646818089	-4.643
3.55420769388173	-4.644
3.56443891958257	-4.64
3.57467014528341	-4.639
3.58490137098424	-4.641
3.59513259668508	-4.642
3.60536382238592	-4.644
3.61559504808676	-4.647
3.6258262737876	-4.649
3.63605749948844	-4.65
3.64628872518928	-4.649
3.65651995089012	-4.65
3.66675117659096	-4.669
3.67698240229179	-4.658
3.68721362799263	-4.667
3.69744485369347	-4.67
3.70767607939431	-4.68
3.71790730509515	-4.68
3.72813853079599	-4.678
3.73836975649683	-4.684
3.74860098219767	-4.683
3.75883220789851	-4.684
3.76906343359935	-4.689
3.77929465930018	-4.689
3.78952588500102	-4.69
3.79975711070186	-4.691
3.8099883364027	-4.691
3.82021956210354	-4.696
3.83045078780438	-4.7
3.84068201350522	-4.71
3.85091323920606	-4.714
3.8611444649069	-4.702
3.87137569060774	-4.699
3.88160691630857	-4.696
3.89183814200941	-4.698
3.90206936771025	-4.699
3.91230059341109	-4.699
3.92253181911193	-4.699
3.93276304481277	-4.7
3.94299427051361	-4.703
3.95322549621445	-4.709
3.96345672191529	-4.713
3.97368794761612	-4.709
3.98391917331696	-4.717
3.9941503990178	-4.722
4.00438162471864	-4.726
4.01461285041948	-4.727
4.02484407612032	-4.731
4.03507530182116	-4.737
4.045306527522	-4.741
4.05553775322284	-4.746
4.06576897892367	-4.748
4.07600020462451	-4.749
4.08623143032535	-4.749
4.09646265602619	-4.743
4.10669388172703	-4.752
4.11692510742787	-4.749
4.12715633312871	-4.749
4.13738755882955	-4.754
4.14761878453039	-4.753
4.15785001023123	-4.757
4.16808123593206	-4.756
4.1783124616329	-4.752
4.18854368733374	-4.753
4.19877491303458	-4.754
4.20900613873542	-4.752
4.21923736443626	-4.752
4.2294685901371	-4.752
4.23969981583794	-4.751
4.24993104153878	-4.756
4.26016226723962	-4.762
4.27039349294045	-4.766
4.28062471864129	-4.775
4.29085594434213	-4.779
4.30108717004297	-4.78
4.31131839574381	-4.775
4.32154962144465	-4.772
4.33178084714549	-4.776
4.34201207284633	-4.777
4.35224329854717	-4.781
4.362474524248	-4.782
4.37270574994884	-4.79
4.38293697564968	-4.799
4.39316820135052	-4.805
4.40339942705136	-4.808
4.4136306527522	-4.807
4.42386187845304	-4.812
4.43409310415388	-4.815
4.44432432985472	-4.817
4.45455555555556	-4.816
4.46478678125639	-4.816
4.47501800695723	-4.816
4.48524923265807	-4.819
4.49548045835891	-4.823
4.50571168405975	-4.822
4.51594290976059	-4.825
4.52617413546143	-4.83
4.53640536116227	-4.832
4.54663658686311	-4.83
4.55686781256395	-4.828
4.56709903826478	-4.826
4.57733026396562	-4.813
4.58756148966646	-4.826
4.5977927153673	-4.822
4.60802394106814	-4.829
4.61825516676898	-4.832
4.62848639246982	-4.838
4.63871761817066	-4.844
4.6489488438715	-4.847
4.65918006957233	-4.85
4.66941129527317	-4.855
4.67964252097401	-4.859
4.68987374667485	-4.862
4.70010497237569	-4.86
4.71033619807653	-4.856
4.72056742377737	-4.855
4.73079864947821	-4.857
4.74102987517905	-4.862
4.75126110087989	-4.863
4.76149232658072	-4.864
4.77172355228156	-4.874
4.7819547779824	-4.875
4.79218600368324	-4.869
4.80241722938408	-4.872
4.81264845508492	-4.873
4.82287968078576	-4.876
4.8331109064866	-4.885
4.84334213218744	-4.893
4.85357335788827	-4.904
4.86380458358911	-4.904
4.87403580928995	-4.907
4.88426703499079	-4.912
4.89449826069163	-4.912
4.90472948639247	-4.919
4.91496071209331	-4.927
4.92519193779415	-4.929
4.93542316349499	-4.931
4.94565438919583	-4.932
4.95588561489666	-4.931
4.9661168405975	-4.928
4.97634806629834	-4.923
4.98657929199918	-4.923
4.99681051770002	-4.922
5.00704174340086	-4.923
5.0172729691017	-4.927
5.02750419480254	-4.927
5.03773542050338	-4.931
5.04796664620422	-4.933
5.05819787190505	-4.93
5.06842909760589	-4.929
5.07866032330673	-4.928
5.08889154900757	-4.929
5.09912277470841	-4.93
5.10935400040925	-4.935
5.11958522611009	-4.94
5.12981645181093	-4.943
5.14004767751177	-4.946
5.1502789032126	-4.96
5.16051012891344	-4.956
5.17074135461428	-4.961
5.18097258031512	-4.966
5.19120380601596	-4.967
5.2014350317168	-4.972
5.21166625741764	-4.974
5.22189748311848	-4.972
5.23212870881932	-4.968
5.24235993452016	-4.965
5.25259116022099	-4.965
5.26282238592183	-4.964
5.27305361162267	-4.967
5.28328483732351	-4.967
5.29351606302435	-4.969
5.30374728872519	-4.974
5.31397851442603	-4.975
5.32420974012687	-4.97
5.33444096582771	-4.972
5.34467219152855	-4.974
5.35490341722938	-4.977
5.36513464293022	-4.977
5.37536586863106	-4.99
5.3855970943319	-4.996
5.39582832003274	-5.001
5.40605954573358	-5.005
5.41629077143442	-5.006
5.42652199713526	-5.007
5.4367532228361	-5.006
5.44698444853694	-5
5.45721567423777	-4.996
5.46744689993861	-4.996
5.47767812563945	-4.999
5.48790935134029	-5
5.49814057704113	-5.002
5.50837180274197	-5.014
5.51860302844281	-5.022
5.52883425414365	-5.026
5.53906547984449	-5.028
5.54929670554532	-5.027
5.55952793124616	-5.014
5.569759156947	-5.02
5.57999038264784	-5.024
5.59022160834868	-5.024
5.60045283404952	-5.029
5.61068405975036	-5.043
5.6209152854512	-5.039
5.63114651115204	-5.039
5.64137773685288	-5.047
5.65160896255371	-5.05
5.66184018825455	-5.046
5.67207141395539	-5.051
5.68230263965623	-5.056
5.69253386535707	-5.06
5.70276509105791	-5.067
5.71299631675875	-5.07
5.72322754245959	-5.067
5.73345876816043	-5.065
5.74368999386126	-5.067
5.7539212195621	-5.072
5.76415244526294	-5.08
5.77438367096378	-5.083
5.78461489666462	-5.084
5.79484612236546	-5.087
5.8050773480663	-5.083
5.81530857376714	-5.079
5.82553979946798	-5.075
5.83577102516881	-5.074
5.84600225086965	-5.072
5.85623347657049	-5.08
5.86646470227133	-5.084
5.87669592797217	-5.088
5.88692715367301	-5.104
5.89715837937385	-5.104
5.90738960507469	-5.104
5.91762083077553	-5.103
5.92785205647637	-5.098
5.9380832821772	-5.104
5.94831450787804	-5.101
5.95854573357888	-5.104
5.96877695927972	-5.108
5.97900818498056	-5.108
5.9892394106814	-5.11
5.99947063638224	-5.109
6.00970186208308	-5.108
6.01993308778392	-5.114
6.03016431348476	-5.116
6.04039553918559	-5.114
6.05062676488643	-5.118
6.06085799058727	-5.116
6.07108921628811	-5.116
6.08132044198895	-5.119
6.09155166768979	-5.122
6.10178289339063	-5.126
6.11201411909147	-5.127
6.12224534479231	-5.13
6.13247657049314	-5.132
6.14270779619398	-5.138
6.15293902189482	-5.136
6.16317024759566	-5.137
6.1734014732965	-5.146
6.18363269899734	-5.159
6.19386392469818	-5.158
6.20409515039902	-5.17
6.21432637609986	-5.176
6.2245576018007	-5.182
6.23478882750153	-5.19
6.24502005320237	-5.191
6.25525127890321	-5.19
6.26548250460405	-5.198
6.27571373030489	-5.201
6.28594495600573	-5.202
6.29617618170657	-5.205
6.30640740740741	-5.208
6.31663863310825	-5.208
6.32686985880909	-5.211
6.33710108450992	-5.218
6.34733231021076	-5.218
6.3575635359116	-5.217
6.36779476161244	-5.216
6.37802598731328	-5.212
6.38825721301412	-5.213
6.39848843871496	-5.215
6.4087196644158	-5.216
6.41895089011664	-5.218
6.42918211581748	-5.221
6.43941334151831	-5.224
6.44964456721915	-5.228
6.45987579291999	-5.234
6.47010701862083	-5.235
6.48033824432167	-5.236
6.49056947002251	-5.234
6.50080069572335	-5.241
6.51103192142419	-5.239
6.52126314712503	-5.24
6.53149437282586	-5.24
6.5417255985267	-5.24
6.55195682422754	-5.242
6.56218804992838	-5.24
6.57241927562922	-5.238
6.58265050133006	-5.24
6.5928817270309	-5.24
6.60311295273174	-5.245
6.61334417843258	-5.251
6.62357540413341	-5.252
6.63380662983425	-5.252
6.64403785553509	-5.257
6.65426908123593	-5.258
6.66450030693677	-5.265
6.67473153263761	-5.269
6.68496275833845	-5.272
6.69519398403929	-5.28
6.70542520974013	-5.286
6.71565643544097	-5.289
6.7258876611418	-5.288
6.73611888684264	-5.284
6.74635011254348	-5.284
6.75658133824432	-5.283
6.76681256394516	-5.282
6.777043789646	-5.286
6.78727501534684	-5.287
6.79750624104768	-5.294
6.80773746674852	-5.301
6.81796869244936	-5.304
6.82819991815019	-5.31
6.83843114385103	-5.316
6.84866236955187	-5.314
6.85889359525271	-5.311
6.86912482095355	-5.314
6.87935604665439	-5.311
6.88958727235523	-5.31
6.89981849805607	-5.317
6.91004972375691	-5.316
6.92028094945775	-5.311
6.93051217515858	-5.312
6.94074340085942	-5.314
6.95097462656026	-5.314
6.9612058522611	-5.306
6.97143707796194	-5.309
6.98166830366278	-5.319
6.99189952936362	-5.322
7.00213075506446	-5.327
7.0123619807653	-5.329
7.02259320646613	-5.327
7.03282443216697	-5.341
7.04305565786781	-5.335
7.05328688356865	-5.335
7.06351810926949	-5.34
7.07374933497033	-5.342
7.08398056067117	-5.342
7.09421178637201	-5.342
7.10444301207285	-5.346
7.11467423777368	-5.35
7.12490546347452	-5.35
7.13513668917536	-5.35
7.1453679148762	-5.352
7.15559914057704	-5.351
7.16583036627788	-5.355
7.17606159197872	-5.36
7.18629281767956	-5.358
7.1965240433804	-5.369
7.20675526908124	-5.372
7.21698649478208	-5.377
7.22721772048291	-5.377
7.23744894618375	-5.376
7.24768017188459	-5.38
7.25791139758543	-5.384
7.26814262328627	-5.385
7.27837384898711	-5.386
7.28860507468795	-5.39
7.29883630038879	-5.395
7.30906752608963	-5.395
7.31929875179046	-5.395
7.3295299774913	-5.394
7.33976120319214	-5.39
7.34999242889298	-5.38
7.36022365459382	-5.384
7.37045488029466	-5.39
7.3806861059955	-5.405
7.39091733169634	-5.405
7.40114855739718	-5.405
7.41137978309802	-5.404
7.42161100879885	-5.405
7.43184223449969	-5.404
7.44207346020053	-5.41
7.45230468590137	-5.412
7.46253591160221	-5.409
7.47276713730305	-5.411
7.48299836300389	-5.412
7.49322958870473	-5.411
7.50346081440557	-5.412
7.51369204010641	-5.415
7.52392326580724	-5.417
7.53415449150808	-5.419
7.54438571720892	-5.423
7.55461694290976	-5.42
7.5648481686106	-5.439
7.57507939431144	-5.437
7.58531062001228	-5.441
7.59554184571312	-5.444
7.60577307141396	-5.443
7.61600429711479	-5.446
7.62623552281563	-5.449
7.63646674851647	-5.448
7.64669797421731	-5.449
7.65692919991815	-5.446
7.66716042561899	-5.448
7.67739165131983	-5.455
7.68762287702067	-5.457
7.69785410272151	-5.462
7.70808532842234	-5.466
7.71831655412318	-5.471
7.72854777982402	-5.48
7.73877900552486	-5.479
7.7490102312257	-5.485
7.75924145692654	-5.486
7.76947268262738	-5.485
7.77970390832822	-5.487
7.78993513402906	-5.488
7.8001663597299	-5.488
7.81039758543074	-5.501
7.82062881113157	-5.496
7.83086003683241	-5.505
7.84109126253325	-5.504
7.85132248823409	-5.504
7.86155371393493	-5.507
7.87178493963577	-5.505
7.88201616533661	-5.503
7.89224739103745	-5.508
7.90247861673828	-5.502
7.91270984243912	-5.509
7.92294106813996	-5.512
7.9331722938408	-5.516
7.94340351954164	-5.521
7.95363474524248	-5.523
7.96386597094332	-5.527
7.97409719664416	-5.53
7.984328422345	-5.534
7.99455964804584	-5.539
8.00479087374667	-5.54
8.01502209944751	-5.545
8.02525332514835	-5.544
8.03548455084919	-5.541
8.04571577655003	-5.541
8.05594700225087	-5.539
8.06617822795171	-5.542
8.07640945365255	-5.544
8.08664067935339	-5.55
8.09687190505423	-5.558
8.10710313075506	-5.565
8.1173343564559	-5.566
8.12756558215674	-5.568
8.13779680785758	-5.563
8.14802803355842	-5.563
8.15825925925926	-5.573
8.1684904849601	-5.567
8.17872171066094	-5.568
8.18895293636178	-5.569
8.19918416206261	-5.573
8.20941538776346	-5.575
8.21964661346429	-5.571
8.22987783916513	-5.571
8.24010906486597	-5.569
8.25034029056681	-5.568
8.26057151626765	-5.573
8.27080274196849	-5.579
8.28103396766933	-5.583
8.29126519337017	-5.599
8.30149641907101	-5.599
8.31172764477184	-5.611
8.32195887047268	-5.609
8.33219009617352	-5.614
8.34242132187436	-5.617
8.3526525475752	-5.612
8.36288377327604	-5.611
8.37311499897688	-5.611
8.38334622467772	-5.608
8.39357745037856	-5.605
8.40380867607939	-5.607
8.41403990178023	-5.609
8.42427112748107	-5.617
8.43450235318191	-5.62
8.44473357888275	-5.624
8.45496480458359	-5.63
8.46519603028443	-5.633
8.47542725598527	-5.637
8.48565848168611	-5.637
8.49588970738695	-5.638
8.50612093308778	-5.647
8.51635215878862	-5.653
8.52658338448946	-5.657
8.5368146101903	-5.656
8.54704583589114	-5.655
8.55727706159198	-5.656
8.56750828729282	-5.66
8.57773951299366	-5.664
8.5879707386945	-5.668
8.59820196439533	-5.67
8.60843319009617	-5.67
8.61866441579701	-5.667
8.62889564149785	-5.662
8.63912686719869	-5.662
8.64935809289953	-5.662
8.65958931860037	-5.657
8.66982054430121	-5.656
8.68005177000205	-5.662
8.69028299570288	-5.663
8.70051422140372	-5.662
8.71074544710456	-5.676
8.7209766728054	-5.679
8.73120789850624	-5.681
8.74143912420708	-5.691
8.75167034990792	-5.693
8.76190157560876	-5.696
8.7721328013096	-5.699
8.78236402701044	-5.698
8.79259525271127	-5.697
8.80282647841211	-5.693
8.81305770411295	-5.693
8.82328892981379	-5.695
8.83352015551463	-5.692
8.84375138121547	-5.689
8.85398260691631	-5.686
8.86421383261715	-5.684
8.87444505831799	-5.689
8.88467628401883	-5.693
8.89490750971966	-5.694
8.9051387354205	-5.7
8.91536996112134	-5.707
8.92560118682218	-5.714
8.93583241252302	-5.717
8.94606363822386	-5.72
8.9562948639247	-5.724
8.96652608962554	-5.728
8.97675731532638	-5.732
8.98698854102721	-5.728
8.99721976672805	-5.721
9.00745099242889	-5.723
9.01768221812973	-5.721
9.02791344383057	-5.719
9.03814466953141	-5.727
9.04837589523225	-5.729
9.05860712093309	-5.724
9.06883834663393	-5.722
9.07906957233476	-5.729
9.08930079803561	-5.734
9.09953202373644	-5.736
9.10976324943728	-5.741
9.11999447513812	-5.744
9.13022570083896	-5.751
9.1404569265398	-5.756
9.15068815224064	-5.76
9.16091937794148	-5.763
9.17115060364232	-5.764
9.18138182934316	-5.767
9.19161305504399	-5.768
9.20184428074483	-5.763
9.21207550644567	-5.764
9.22230673214651	-5.769
9.23253795784735	-5.76
9.24276918354819	-5.761
9.25300040924903	-5.761
9.26323163494987	-5.76
9.27346286065071	-5.763
9.28369408635155	-5.765
9.29392531205238	-5.773
9.30415653775322	-5.78
9.31438776345406	-5.784
9.3246189891549	-5.787
9.33485021485574	-5.786
9.34508144055658	-5.785
9.35531266625742	-5.785
9.36554389195826	-5.786
9.3757751176591	-5.794
9.38600634335994	-5.8
9.39623756906077	-5.807
9.40646879476161	-5.81
9.41670002046245	-5.811
9.42693124616329	-5.817
9.43716247186413	-5.821
9.44739369756497	-5.825
9.45762492326581	-5.828
9.46785614896665	-5.832
9.47808737466749	-5.83
9.48831860036832	-5.845
9.49854982606916	-5.849
9.50878105177	-5.857
9.51901227747084	-5.863
9.52924350317168	-5.867
9.53947472887252	-5.873
9.54970595457336	-5.875
9.5599371802742	-5.872
9.57016840597504	-5.869
9.58039963167587	-5.873
9.59063085737671	-5.877
9.60086208307755	-5.874
9.61109330877839	-5.877
9.62132453447923	-5.878
9.63155576018007	-5.877
9.64178698588091	-5.881
9.65201821158175	-5.885
9.66224943728259	-5.887
9.67248066298342	-5.891
9.68271188868426	-5.894
9.6929431143851	-5.897
9.70317434008594	-5.899
9.71340556578678	-5.894
9.72363679148762	-5.9
9.73386801718846	-5.89
9.7440992428893	-5.886
9.75433046859014	-5.886
9.76456169429098	-5.888
9.77479291999181	-5.894
9.78502414569265	-5.894
9.79525537139349	-5.902
9.80548659709433	-5.913
9.81571782279517	-5.916
9.82594904849601	-5.919
9.83618027419685	-5.92
9.84641149989769	-5.921
9.85664272559853	-5.917
9.86687395129936	-5.913
9.8771051770002	-5.915
9.88733640270104	-5.919
9.89756762840188	-5.923
9.90779885410272	-5.919
9.91803007980356	-5.913
9.9282613055044	-5.933
9.93849253120524	-5.929
9.94872375690608	-5.923
9.95895498260692	-5.934
9.96918620830776	-5.939
9.97941743400859	-5.941
9.98964865970943	-5.943
9.99987988541027	-5.942
10.0101111111111	-5.94
10.0203423368119	-5.941
10.0305735625128	-5.939
10.0408047882136	-5.937
10.0510360139145	-5.938
10.0612672396153	-5.936
10.0714984653161	-5.936
10.081729691017	-5.942
10.0919609167178	-5.949
10.1021921424187	-5.947
10.1124233681195	-5.942
10.1226545938203	-5.955
10.1328858195212	-5.957
10.143117045222	-5.962
10.1533482709229	-5.97
10.1635794966237	-5.975
10.1738107223245	-5.977
10.1840419480254	-5.976
10.1942731737262	-5.977
10.2045043994271	-5.973
10.2147356251279	-5.97
10.2249668508287	-5.974
10.2351980765296	-5.977
10.2454293022304	-5.985
10.2556605279312	-5.992
10.2658917536321	-5.995
10.2761229793329	-6.001
10.2863542050338	-6.001
10.2965854307346	-6.004
10.3068166564354	-6.012
10.3170478821363	-5.998
10.3272791078371	-6.001
10.337510333538	-6.004
10.3477415592388	-6.008
10.3579727849396	-6.012
10.3682040106405	-6.015
10.3784352363413	-6.019
10.3886664620422	-6.021
10.398897687743	-6.019
10.4091289134438	-6.018
10.4193601391447	-6.017
10.4295913648455	-6.015
10.4398225905463	-6.015
10.4500538162472	-6.012
10.460285041948	-6.016
10.4705162676489	-6.019
10.4807474933497	-6.019
10.4909787190505	-6.019
10.5012099447514	-6.018
10.5114411704522	-6.019
10.5216723961531	-6.023
10.5319036218539	-6.025
10.5421348475547	-6.03
10.5523660732556	-6.032
10.5625972989564	-6.036
10.5728285246573	-6.046
10.5830597503581	-6.052
10.5932909760589	-6.053
10.6035222017598	-6.054
10.6137534274606	-6.058
10.6239846531614	-6.057
10.6342158788623	-6.053
10.6444471045631	-6.057
10.654678330264	-6.066
10.6649095559648	-6.072
10.6751407816656	-6.081
10.6853720073665	-6.082
10.6956032330673	-6.081
10.7058344587682	-6.085
10.716065684469	-6.083
10.7262969101698	-6.078
10.7365281358707	-6.08
10.7467593615715	-6.081
10.7569905872724	-6.08
10.7672218129732	-6.078
10.777453038674	-6.08
10.7876842643749	-6.083
10.7979154900757	-6.08
10.8081467157765	-6.081
10.8183779414774	-6.086
10.8286091671782	-6.087
10.8388403928791	-6.092
10.8490716185799	-6.097
10.8593028442807	-6.105
10.8695340699816	-6.111
10.8797652956824	-6.115
10.8899965213833	-6.116
10.9002277470841	-6.113
10.9104589727849	-6.112
10.9206901984858	-6.112
10.9309214241866	-6.107
10.9411526498875	-6.106
10.9513838755883	-6.107
10.9616151012891	-6.108
10.97184632699	-6.113
10.9820775526908	-6.118
10.9923087783917	-6.127
11.0025400040925	-6.133
11.0127712297933	-6.128
11.0230024554942	-6.135
11.033233681195	-6.141
11.0434649068958	-6.139
11.0536961325967	-6.141
11.0639273582975	-6.146
11.0741585839984	-6.147
11.0843898096992	-6.148
11.0946210354	-6.15
11.1048522611009	-6.152
11.1150834868017	-6.153
11.1253147125026	-6.154
11.1355459382034	-6.16
11.1457771639042	-6.163
11.1560083896051	-6.166
11.1662396153059	-6.162
11.1764708410068	-6.163
11.1867020667076	-6.168
11.1969332924084	-6.168
11.2071645181093	-6.17
11.2173957438101	-6.169
11.2276269695109	-6.17
11.2378581952118	-6.173
11.2480894209126	-6.172
11.2583206466135	-6.187
11.2685518723143	-6.185
11.2787830980151	-6.177
11.289014323716	-6.173
11.2992455494168	-6.169
11.3094767751177	-6.171
11.3197080008185	-6.177
11.3299392265193	-6.177
11.3401704522202	-6.183
11.350401677921	-6.186
11.3606329036219	-6.193
11.3708641293227	-6.205
11.3810953550235	-6.208
11.3913265807244	-6.207
11.4015578064252	-6.209
11.4117890321261	-6.213
11.4220202578269	-6.212
11.4322514835277	-6.212
11.4424827092286	-6.208
11.4527139349294	-6.206
11.4629451606302	-6.211
11.4731763863311	-6.219
11.4834076120319	-6.22
11.4936388377328	-6.221
11.5038700634336	-6.226
11.5141012891344	-6.221
11.5243325148353	-6.215
11.5345637405361	-6.222
11.544794966237	-6.226
11.5550261919378	-6.233
11.5652574176386	-6.236
11.5754886433395	-6.237
11.5857198690403	-6.239
11.5959510947412	-6.24
11.606182320442	-6.24
11.6164135461428	-6.242
11.6266447718437	-6.245
11.6368759975445	-6.252
11.6471072232453	-6.244
11.6573384489462	-6.244
11.667569674647	-6.245
11.6778009003479	-6.246
11.6880321260487	-6.248
11.6982633517495	-6.253
11.7084945774504	-6.258
11.7187258031512	-6.258
11.7289570288521	-6.254
11.7391882545529	-6.259
11.7494194802537	-6.26
11.7596507059546	-6.265
11.7698819316554	-6.277
11.7801131573563	-6.283
11.7903443830571	-6.282
11.8005756087579	-6.282
11.8108068344588	-6.278
11.8210380601596	-6.276
11.8312692858604	-6.274
11.8415005115613	-6.273
11.8517317372621	-6.276
11.861962962963	-6.279
11.8721941886638	-6.285
11.8824254143646	-6.29
11.8926566400655	-6.292
11.9028878657663	-6.295
11.9131190914672	-6.3
11.923350317168	-6.301
11.9335815428688	-6.301
11.9438127685697	-6.306
11.9540439942705	-6.322
11.9642752199714	-6.312
11.9745064456722	-6.312
11.984737671373	-6.31
11.9949688970739	-6.309
12.0052001227747	-6.307
12.0154313484755	-6.31
12.0256625741764	-6.309
12.0358937998772	-6.309
12.0461250255781	-6.311
12.0563562512789	-6.313
12.0665874769797	-6.317
12.0768187026806	-6.324
12.0870499283814	-6.332
12.0972811540823	-6.34
12.1075123797831	-6.343
12.1177436054839	-6.345
12.1279748311848	-6.343
12.1382060568856	-6.341
12.1484372825865	-6.342
12.1586685082873	-6.341
12.1688997339881	-6.335
12.179130959689	-6.336
12.1893621853898	-6.345
12.1995934110906	-6.348
12.2098246367915	-6.346
12.2200558624923	-6.35
12.2302870881932	-6.351
12.240518313894	-6.351
12.2507495395948	-6.355
12.2609807652957	-6.361
12.2712119909965	-6.365
12.2814432166974	-6.371
12.2916744423982	-6.374
12.301905668099	-6.373
12.3121368937999	-6.371
12.3223681195007	-6.368
12.3325993452016	-6.37
12.3428305709024	-6.378
12.3530617966032	-6.384
12.3632930223041	-6.384
12.3735242480049	-6.391
12.3837554737058	-6.396
12.3939866994066	-6.392
12.4042179251074	-6.396
12.4144491508083	-6.4
12.4246803765091	-6.4
12.4349116022099	-6.404
12.4451428279108	-6.401
12.4553740536116	-6.398
12.4656052793125	-6.401
12.4758365050133	-6.403
12.4860677307141	-6.398
12.496298956415	-6.397
12.5065301821158	-6.402
12.5167614078167	-6.407
12.5269926335175	-6.412
12.5372238592183	-6.416
12.5474550849192	-6.419
12.55768631062	-6.421
12.5679175363209	-6.423
12.5781487620217	-6.424
12.5883799877225	-6.43
12.5986112134234	-6.437
12.6088424391242	-6.439
12.619073664825	-6.441
12.6293048905259	-6.446
12.6395361162267	-6.449
12.6497673419276	-6.45
12.6599985676284	-6.45
12.6702297933292	-6.453
12.6804610190301	-6.453
12.6906922447309	-6.451
12.7009234704318	-6.457
12.7111546961326	-6.461
12.7213859218334	-6.465
12.7316171475343	-6.463
12.7418483732351	-6.461
12.752079598936	-6.465
12.7623108246368	-6.463
12.7725420503376	-6.459
12.7827732760385	-6.461
12.7930045017393	-6.462
12.8032357274401	-6.464
12.813466953141	-6.466
12.8236981788418	-6.468
12.8339294045427	-6.47
12.8441606302435	-6.474
12.8543918559443	-6.481
12.8646230816452	-6.488
12.874854307346	-6.486
12.8850855330469	-6.486
12.8953167587477	-6.49
12.9055479844485	-6.493
12.9157792101494	-6.496
12.9260104358502	-6.493
12.9362416615511	-6.495
12.9464728872519	-6.495
12.9567041129527	-6.491
12.9669353386536	-6.493
12.9771665643544	-6.493
12.9873977900552	-6.491
12.9976290157561	-6.494
13.0078602414569	-6.5
13.0180914671578	-6.5
13.0283226928586	-6.502
13.0385539185594	-6.507
13.0487851442603	-6.509
13.0590163699611	-6.511
13.069247595662	-6.513
13.0794788213628	-6.516
13.0897100470636	-6.519
13.0999412727645	-6.519
13.1101724984653	-6.519
13.1204037241662	-6.52
13.130634949867	-6.521
13.1408661755678	-6.519
13.1510974012687	-6.519
13.1613286269695	-6.518
13.1715598526704	-6.515
13.1817910783712	-6.514
13.192022304072	-6.52
13.2022535297729	-6.525
13.2124847554737	-6.531
13.2227159811745	-6.535
13.2329472068754	-6.538
13.2431784325762	-6.538
13.2534096582771	-6.545
13.2636408839779	-6.556
13.2738721096787	-6.556
13.2841033353796	-6.556
13.2943345610804	-6.556
13.3045657867813	-6.554
13.3147970124821	-6.551
13.3250282381829	-6.552
13.3352594638838	-6.555
13.3454906895846	-6.555
13.3557219152855	-6.554
13.3659531409863	-6.557
13.3761843666871	-6.557
13.386415592388	-6.562
13.3966468180888	-6.567
13.4068780437896	-6.572
13.4171092694905	-6.578
13.4273404951913	-6.582
13.4375717208922	-6.584
13.447802946593	-6.588
13.4580341722938	-6.587
13.4682653979947	-6.584
13.4784966236955	-6.583
13.4887278493964	-6.581
13.4989590750972	-6.582
13.509190300798	-6.584
13.5194215264989	-6.588
13.5296527521997	-6.6
13.5398839779006	-6.598
13.5501152036014	-6.603
13.5603464293022	-6.607
13.5705776550031	-6.61
13.5808088807039	-6.612
13.5910401064047	-6.609
13.6012713321056	-6.618
13.6115025578064	-6.608
13.6217337835073	-6.609
13.6319650092081	-6.614
13.6421962349089	-6.612
13.6524274606098	-6.609
13.6626586863106	-6.616
13.6728899120115	-6.621
13.6831211377123	-6.625
13.6933523634131	-6.628
13.703583589114	-6.629
13.7138148148148	-6.633
13.7240460405157	-6.636
13.7342772662165	-6.641
13.7445084919173	-6.647
13.7547397176182	-6.649
13.764970943319	-6.654
13.7752021690198	-6.655
13.7854333947207	-6.652
13.7956646204215	-6.656
13.8058958461224	-6.655
13.8161270718232	-6.656
13.826358297524	-6.658
13.8365895232249	-6.659
13.8468207489257	-6.663
13.8570519746266	-6.662
13.8672832003274	-6.657
13.8775144260282	-6.654
13.8877456517291	-6.654
13.8979768774299	-6.654
13.9082081031308	-6.654
13.9184393288316	-6.662
13.9286705545324	-6.67
13.9389017802333	-6.676
13.9491330059341	-6.679
13.959364231635	-6.678
13.9695954573358	-6.682
13.9798266830366	-6.686
13.9900579087375	-6.682
14.0002891344383	-6.68
14.0105203601391	-6.68
14.02075158584	-6.681
14.0309828115408	-6.683
14.0412140372417	-6.681
14.0514452629425	-6.684
14.0616764886433	-6.692
14.0719077143442	-6.695
14.082138940045	-6.703
14.0923701657459	-6.71
14.1026013914467	-6.715
14.1128326171475	-6.718
14.1230638428484	-6.717
14.1332950685492	-6.717
14.14352629425	-6.713
14.1537575199509	-6.706
14.1639887456517	-6.703
14.1742199713526	-6.704
14.1844511970534	-6.709
14.1946824227542	-6.713
14.2049136484551	-6.718
14.2151448741559	-6.724
14.2253760998568	-6.727
14.2356073255576	-6.729
14.2458385512584	-6.731
14.2560697769593	-6.73
14.2663010026601	-6.728
14.276532228361	-6.73
14.2867634540618	-6.728
14.2969946797626	-6.727
14.3072259054635	-6.729
14.3174571311643	-6.732
14.3276883568652	-6.736
14.337919582566	-6.738
14.3481508082668	-6.742
14.3583820339677	-6.747
14.3686132596685	-6.757
14.3788444853693	-6.765
14.3890757110702	-6.769
14.399306936771	-6.774
14.4095381624719	-6.774
14.4197693881727	-6.776
14.4300006138735	-6.778
14.4402318395744	-6.781
14.4504630652752	-6.785
14.4606942909761	-6.782
14.4709255166769	-6.78
14.4811567423777	-6.783
14.4913879680786	-6.787
14.5016191937794	-6.787
14.5118504194803	-6.792
14.5220816451811	-6.789
14.5323128708819	-6.789
14.5425440965828	-6.789
14.5527753222836	-6.785
14.5630065479844	-6.787
14.5732377736853	-6.784
14.5834689993861	-6.784
14.593700225087	-6.787
14.6039314507878	-6.787
14.6141626764886	-6.791
14.6243939021895	-6.797
14.6346251278903	-6.804
14.6448563535912	-6.811
14.655087579292	-6.806
14.6653188049928	-6.8
14.6755500306937	-6.8
14.6857812563945	-6.805
14.6960124820954	-6.811
14.7062437077962	-6.811
14.716474933497	-6.812
14.7267061591979	-6.82
14.7369373848987	-6.827
14.7471686105995	-6.832
14.7573998363004	-6.834
14.7676310620012	-6.833
14.7778622877021	-6.831
14.7880935134029	-6.831
14.7983247391037	-6.837
14.8085559648046	-6.84
14.8187871905054	-6.842
14.8290184162063	-6.844
14.8392496419071	-6.843
14.8494808676079	-6.845
14.8597120933088	-6.848
14.8699433190096	-6.85
14.8801745447105	-6.852
14.8904057704113	-6.854
14.9006369961121	-6.859
14.910868221813	-6.862
14.9210994475138	-6.859
14.9313306732146	-6.858
14.9415618989155	-6.861
14.9517931246163	-6.861
14.9620243503172	-6.861
14.972255576018	-6.862
14.9824868017188	-6.862
14.9927180274197	-6.865
15.0029492531205	-6.865
15.0131804788214	-6.865
15.0234117045222	-6.865
15.033642930223	-6.87
15.0438741559239	-6.879
15.0541053816247	-6.881
15.0643366073256	-6.886
15.0745678330264	-6.893
15.0847990587272	-6.894
15.0950302844281	-6.896
15.1052615101289	-6.9
15.1154927358298	-6.905
15.1257239615306	-6.907
15.1359551872314	-6.907
15.1461864129323	-6.91
15.1564176386331	-6.905
15.1666488643339	-6.903
15.1768800900348	-6.91
15.1871113157356	-6.911
15.1973425414365	-6.912
15.2075737671373	-6.912
15.2178049928381	-6.911
15.228036218539	-6.92
15.2382674442398	-6.925
15.2484986699407	-6.929
15.2587298956415	-6.927
15.2689611213423	-6.92
15.2791923470432	-6.919
15.289423572744	-6.923
15.2996547984449	-6.928
15.3098860241457	-6.929
15.3201172498465	-6.929
15.3303484755474	-6.933
15.3405797012482	-6.94
15.350810926949	-6.946
15.3610421526499	-6.947
15.3712733783507	-6.949
15.3815046040516	-6.952
15.3917358297524	-6.95
15.4019670554532	-6.946
15.4121982811541	-6.945
15.4224295068549	-6.947
15.4326607325558	-6.951
15.4428919582566	-6.955
15.4531231839574	-6.956
15.4633544096583	-6.962
15.4735856353591	-6.964
15.48381686106	-6.961
15.4940480867608	-6.968
15.5042793124616	-6.97
15.5145105381625	-6.963
15.5247417638633	-6.968
15.5349729895641	-6.97
15.545204215265	-6.974
15.5554354409658	-6.978
15.5656666666667	-6.979
15.5758978923675	-6.988
15.5861291180683	-6.997
15.5963603437692	-7.003
15.60659156947	-7.002
15.6168227951709	-6.994
15.6270540208717	-6.996
15.6372852465725	-6.997
15.6475164722734	-6.992
15.6577476979742	-6.989
15.6679789236751	-6.993
15.6782101493759	-6.999
15.6884413750767	-7
15.6986726007776	-7.006
15.7089038264784	-7.013
15.7191350521793	-7.021
15.7293662778801	-7.042
15.7395975035809	-7.058
15.7498287292818	-7.073
15.7600599549826	-7.094
15.7702911806834	-7.105
15.7805224063843	-7.11
15.7907536320851	-7.111
15.800984857786	-7.113
15.8112160834868	-7.118
15.8214473091876	-7.116
15.8316785348885	-7.112
15.8419097605893	-7.114
15.8521409862902	-7.114
15.862372211991	-7.112
15.8726034376918	-7.118
15.8828346633927	-7.122
15.8930658890935	-7.124
15.9032971147944	-7.126
15.9135283404952	-7.133
15.923759566196	-7.138
15.9339907918969	-7.134
15.9442220175977	-7.133
15.9544532432985	-7.136
15.9646844689994	-7.136
15.9749156947002	-7.14
15.9851469204011	-7.143
15.9953781461019	-7.142
16.0056093718027	-7.142
16.0158405975036	-7.139
16.0260718232044	-7.141
16.0363030489053	-7.142
16.0465342746061	-7.144
16.0567655003069	-7.146
16.0669967260078	-7.144
16.0772279517086	-7.153
16.0874591774095	-7.162
16.0976904031103	-7.166
16.1079216288111	-7.171
16.118152854512	-7.172
16.1283840802128	-7.169
16.1386153059136	-7.172
16.1488465316145	-7.172
16.1590777573153	-7.169
16.1693089830162	-7.166
16.179540208717	-7.168
16.1897714344178	-7.17
16.2000026601187	-7.168
16.2102338858195	-7.173
16.2204651115204	-7.177
16.2306963372212	-7.179
16.240927562922	-7.182
16.2511587886229	-7.182
16.2613900143237	-7.188
16.2716212400246	-7.193
16.2818524657254	-7.198
16.2920836914262	-7.202
16.3023149171271	-7.2
16.3125461428279	-7.207
16.3227773685288	-7.212
16.3330085942296	-7.211
16.3432398199304	-7.211
16.3534710456313	-7.21
16.3637022713321	-7.209
16.3739334970329	-7.209
16.3841647227338	-7.217
16.3943959484346	-7.229
16.4046271741355	-7.233
16.4148583998363	-7.231
16.4250896255371	-7.235
16.435320851238	-7.236
16.4455520769388	-7.231
16.4557833026397	-7.227
16.4660145283405	-7.223
16.4762457540413	-7.223
16.4864769797422	-7.223
16.496708205443	-7.223
16.5069394311439	-7.231
16.5171706568447	-7.235
16.5274018825455	-7.242
16.5376331082464	-7.25
16.5478643339472	-7.25
16.558095559648	-7.252
16.5683267853489	-7.252
16.5785580110497	-7.259
16.5887892367506	-7.263
16.5990204624514	-7.256
16.6092516881522	-7.263
16.6194829138531	-7.265
16.6297141395539	-7.262
16.6399453652548	-7.265
16.6501765909556	-7.264
16.6604078166564	-7.264
16.6706390423573	-7.261
16.6808702680581	-7.255
16.691101493759	-7.262
16.7013327194598	-7.27
16.7115639451606	-7.273
16.7217951708615	-7.277
16.7320263965623	-7.286
16.7422576222631	-7.289
16.752488847964	-7.287
16.7627200736648	-7.289
16.7729512993657	-7.295
16.7831825250665	-7.294
16.7934137507673	-7.299
16.8036449764682	-7.302
16.813876202169	-7.301
16.8241074278699	-7.299
16.8343386535707	-7.295
16.8445698792715	-7.297
16.8548011049724	-7.298
16.8650323306732	-7.295
16.8752635563741	-7.296
16.8854947820749	-7.298
16.8957260077757	-7.307
16.9059572334766	-7.318
16.9161884591774	-7.321
16.9264196848782	-7.326
16.9366509105791	-7.324
16.9468821362799	-7.325
16.9571133619808	-7.329
16.9673445876816	-7.332
16.9775758133824	-7.329
16.9878070390833	-7.326
16.9980382647841	-7.329
17.008269490485	-7.335
17.0185007161858	-7.337
17.0287319418866	-7.338
17.0389631675875	-7.341
17.0491943932883	-7.34
17.0594256189892	-7.346
17.06965684469	-7.352
17.0798880703908	-7.35
17.0901192960917	-7.356
17.1003505217925	-7.354
17.1105817474933	-7.357
17.1208129731942	-7.359
17.131044198895	-7.359
17.1412754245959	-7.36
17.1515066502967	-7.36
17.1617378759975	-7.359
17.1719691016984	-7.36
17.1822003273992	-7.365
17.1924315531001	-7.366
17.2026627788009	-7.364
17.2128940045017	-7.366
17.2231252302026	-7.371
17.2333564559034	-7.371
17.2435876816043	-7.379
17.2538189073051	-7.385
17.2640501330059	-7.381
17.2742813587068	-7.384
17.2845125844076	-7.389
17.2947438101085	-7.393
17.3049750358093	-7.394
17.3152062615101	-7.391
17.325437487211	-7.391
17.3356687129118	-7.387
17.3458999386126	-7.389
17.3561311643135	-7.393
17.3663623900143	-7.4
17.3765936157152	-7.405
17.386824841416	-7.406
17.3970560671168	-7.406
17.4072872928177	-7.406
17.4175185185185	-7.407
17.4277497442194	-7.41
17.4379809699202	-7.416
17.448212195621	-7.418
17.4584434213219	-7.418
17.4686746470227	-7.418
17.4789058727236	-7.415
17.4891370984244	-7.418
17.4993683241252	-7.416
17.5095995498261	-7.419
17.5198307755269	-7.425
17.5300620012277	-7.428
17.5402932269286	-7.433
17.5505244526294	-7.437
17.5607556783303	-7.439
17.5709869040311	-7.441
17.5812181297319	-7.442
17.5914493554328	-7.449
17.6016805811336	-7.45
17.6119118068345	-7.45
17.6221430325353	-7.458
17.6323742582361	-7.456
17.642605483937	-7.452
17.6528367096378	-7.453
17.6630679353387	-7.454
17.6732991610395	-7.458
17.6835303867403	-7.458
17.6937616124412	-7.457
17.703992838142	-7.461
17.7142240638428	-7.46
17.7244552895437	-7.46
17.7346865152445	-7.463
17.7449177409454	-7.464
17.7551489666462	-7.471
17.765380192347	-7.476
17.7756114180479	-7.479
17.7858426437487	-7.483
17.7960738694496	-7.487
17.8063050951504	-7.496
17.8165363208512	-7.504
17.8267675465521	-7.514
17.8369987722529	-7.529
17.8472299979538	-7.534
17.8574612236546	-7.537
17.8676924493554	-7.544
17.8779236750563	-7.547
17.8881549007571	-7.555
17.898386126458	-7.559
17.9086173521588	-7.564
17.9188485778596	-7.568
17.9290798035605	-7.566
17.9393110292613	-7.565
17.9495422549621	-7.566
17.959773480663	-7.57
17.9700047063638	-7.572
17.9802359320647	-7.57
17.9904671577655	-7.574
18.0006983834663	-7.577
18.0109296091672	-7.578
18.021160834868	-7.584
18.0313920605689	-7.589
18.0416232862697	-7.593
18.0518545119705	-7.59
18.0620857376714	-7.59
18.0723169633722	-7.595
18.0825481890731	-7.592
18.0927794147739	-7.591
18.1030106404747	-7.599
18.1132418661756	-7.603
18.1234730918764	-7.609
18.1337043175772	-7.606
18.1439355432781	-7.602
18.1541667689789	-7.602
18.1643979946798	-7.599
18.1746292203806	-7.602
18.1848604460814	-7.603
18.1950916717823	-7.6
18.2053228974831	-7.609
18.215554123184	-7.611
18.2257853488848	-7.614
18.2360165745856	-7.62
18.2462478002865	-7.621
18.2564790259873	-7.624
18.2667102516882	-7.629
18.276941477389	-7.634
18.2871727030898	-7.635
18.2974039287907	-7.636
18.3076351544915	-7.642
18.3178663801923	-7.647
18.3280976058932	-7.644
18.338328831594	-7.647
18.3485600572949	-7.648
18.3587912829957	-7.644
18.3690225086965	-7.655
18.3792537343974	-7.669
18.3894849600982	-7.687
18.3997161857991	-7.708
18.4099474114999	-7.721
18.4201786372007	-7.736
18.4304098629016	-7.742
18.4406410886024	-7.745
18.4508723143033	-7.742
18.4611035400041	-7.745
18.4713347657049	-7.754
18.4815659914058	-7.756
18.4917972171066	-7.759
18.5020284428074	-7.763
18.5122596685083	-7.761
18.5224908942091	-7.76
18.53272211991	-7.759
18.5429533456108	-7.756
18.5531845713116	-7.762
18.5634157970125	-7.768
18.5736470227133	-7.776
18.5838782484142	-7.778
18.594109474115	-7.771
18.6043406998158	-7.773
18.6145719255167	-7.774
18.6248031512175	-7.775
18.6350343769184	-7.785
18.6452656026192	-7.791
18.65549682832	-7.788
18.6657280540209	-7.792
18.6759592797217	-7.795
18.6861905054226	-7.791
18.6964217311234	-7.792
18.7066529568242	-7.797
18.7168841825251	-7.795
18.7271154082259	-7.797
18.7373466339267	-7.803
18.7475778596276	-7.81
18.7578090853284	-7.811
18.7680403110293	-7.808
18.7782715367301	-7.812
18.7885027624309	-7.823
18.7987339881318	-7.824
18.8089652138326	-7.815
18.8191964395335	-7.816
18.8294276652343	-7.818
18.8396588909351	-7.82
18.849890116636	-7.825
18.8601213423368	-7.824
18.8703525680377	-7.823
18.8805837937385	-7.823
18.8908150194393	-7.826
18.9010462451402	-7.826
18.911277470841	-7.804
18.9215086965418	-7.776
18.9317399222427	-7.717
18.9419711479435	-7.673
18.9522023736444	-7.625
18.9624335993452	-7.604
18.972664825046	-7.606
18.9828960507469	-7.622
18.9931272764477	-7.627
19.0033585021486	-7.635
19.0135897278494	-7.64
19.0238209535502	-7.636
19.0340521792511	-7.643
19.0442834049519	-7.64
19.0545146306528	-7.645
19.0647458563536	-7.651
19.0749770820544	-7.651
19.0852083077553	-7.656
19.0954395334561	-7.657
19.1056707591569	-7.659
19.1159019848578	-7.66
19.1261332105586	-7.658
19.1363644362595	-7.662
19.1465956619603	-7.666
19.1568268876611	-7.67
19.167058113362	-7.676
19.1772893390628	-7.677
19.1875205647637	-7.679
19.1977517904645	-7.681
19.2079830161653	-7.682
19.2182142418662	-7.683
19.228445467567	-7.681
19.2386766932679	-7.683
19.2489079189687	-7.689
19.2591391446695	-7.69
19.2693703703704	-7.689
19.2796015960712	-7.682
19.289832821772	-7.682
19.3000640474729	-7.687
19.3102952731737	-7.684
19.3205264988746	-7.688
19.3307577245754	-7.691
19.3409889502762	-7.694
19.3512201759771	-7.707
19.3614514016779	-7.726
19.3716826273788	-7.783
19.3819138530796	-7.849
19.3921450787804	-7.889
19.4023763044813	-7.967
19.4126075301821	-7.982
19.422838755883	-7.987
19.4330699815838	-7.987
19.4433012072846	-7.986
19.4535324329855	-7.99
19.4637636586863	-7.99
19.4739948843871	-7.947
19.484226110088	-7.363
19.4944573357888	-7.515
19.5046885614897	-7.719
19.5149197871905	-7.968
19.5251510128913	-8.293
19.5353822385922	-9.706
19.545613464293	-9.792
19.5558446899939	-9.8
19.5660759156947	-9.804
19.5763071413955	-9.809
19.5865383670964	-9.815
19.5967695927972	-9.778
19.6070008184981	-9.701
19.6172320441989	-9.635
19.6274632698997	-9.568
19.6376944956006	-9.527
19.6479257213014	-9.516
19.6581569470023	-9.539
19.6683881727031	-9.58
19.6786193984039	-9.602
19.6888506241048	-9.632
19.6990818498056	-9.65
19.7093130755064	-9.642
19.7195443012073	-9.648
19.7297755269081	-9.651
19.740006752609	-9.654
19.7502379783098	-9.669
19.7604692040106	-9.667
19.7707004297115	-9.661
19.7809316554123	-9.663
19.7911628811132	-9.673
19.801394106814	-9.672
19.8116253325148	-9.665
19.8218565582157	-9.663
19.8320877839165	-9.666
19.8423190096174	-9.661
19.8525502353182	-9.661
19.862781461019	-9.662
19.8730126867199	-9.656
19.8832439124207	-9.664
19.8934751381215	-9.672
19.9037063638224	-9.675
19.9139375895232	-9.673
19.9241688152241	-9.666
19.9344000409249	-9.678
19.9446312666257	-9.683
19.9548624923266	-9.684
19.9650937180274	-9.688
19.9753249437283	-9.685
19.9855561694291	-9.689
19.9957873951299	-9.686
20.0060186208308	-9.684
20.0162498465316	-9.686
20.0264810722325	-9.675
20.0367122979333	-9.704
20.0469435236341	-9.771
20.057174749335	-9.841
20.0674059750358	-9.929
20.0776372007366	-10.011
20.0878684264375	-10.068
20.0980996521383	-10.093
20.1083308778392	-10.085
20.11856210354	-10.09
20.1287933292408	-10.097
20.1390245549417	-10.101
20.1492557806425	-10.107
20.1594870063434	-10.114
20.1697182320442	-10.125
20.179949457745	-10.134
20.1901806834459	-10.126
20.2004119091467	-10.12
20.2106431348476	-10.113
20.2208743605484	-10.117
20.2311055862492	-10.13
20.2413368119501	-10.129
20.2515680376509	-10.133
20.2617992633518	-10.142
20.2720304890526	-10.136
20.2822617147534	-10.139
20.2924929404543	-10.14
20.3027241661551	-10.135
20.3129553918559	-10.13
20.3231866175568	-10.13
20.3334178432576	-10.143
20.3436490689585	-10.133
20.3538802946593	-10.129
20.3641115203601	-10.145
20.374342746061	-10.146
20.3845739717618	-10.148
20.3948051974627	-10.146
20.4050364231635	-10.147
20.4152676488643	-10.16
20.4254988745652	-10.164
20.435730100266	-10.167
20.4459613259669	-10.169
20.4561925516677	-10.161
20.4664237773685	-10.171
20.4766550030694	-10.176
20.4868862287702	-10.167
20.497117454471	-10.174
20.5073486801719	-10.172
20.5175799058727	-10.175
20.5278111315736	-10.179
20.5380423572744	-10.174
20.5482735829752	-10.185
20.5585048086761	-10.184
20.5687360343769	-10.188
20.5789672600778	-10.192
20.5891984857786	-10.205
20.5994297114794	-10.24
20.6096609371803	-10.277
20.6198921628811	-10.308
20.630123388582	-10.348
20.6403546142828	-10.362
20.6505858399836	-10.371
20.6608170656845	-10.377
20.6710482913853	-10.371
20.6812795170861	-10.383
20.691510742787	-10.376
20.7017419684878	-10.376
20.7119731941887	-10.378
20.7222044198895	-10.372
20.7324356455903	-10.388
20.7426668712912	-10.393
20.752898096992	-10.404
20.7631293226929	-10.404
20.7733605483937	-10.382
20.7835917740945	-10.398
20.7938229997954	-10.401
20.8040542254962	-10.388
20.8142854511971	-10.401
20.8245166768979	-10.407
20.8347479025987	-10.411
20.8449791282996	-10.424
20.8552103540004	-10.414
20.8654415797012	-10.416
20.8756728054021	-10.419
20.8859040311029	-10.417
20.8961352568038	-10.417
20.9063664825046	-10.414
20.9165977082054	-10.418
20.9268289339063	-10.431
20.9370601596071	-10.43
20.947291385308	-10.429
20.9575226110088	-10.415
20.9677538367096	-10.408
20.9779850624105	-10.417
20.9882162881113	-10.421
20.9984475138122	-10.444
21.008678739513	-10.449
21.0189099652138	-10.443
21.0291411909147	-10.434
21.0393724166155	-10.436
21.0496036423163	-10.455
21.0598348680172	-10.448
21.070066093718	-10.44
21.0802973194189	-10.448
21.0905285451197	-10.446
21.1007597708205	-10.451
21.1109909965214	-10.453
21.1212222222222	-10.461
21.1314534479231	-10.465
21.1416846736239	-10.456
21.1519158993247	-10.455
21.1621471250256	-10.459
21.1723783507264	-10.455
21.1826095764273	-10.471
21.1928408021281	-10.474
21.2030720278289	-10.489
21.2133032535298	-10.517
21.2235344792306	-10.504
21.2337657049315	-10.501
21.2439969306323	-10.499
21.2542281563331	-10.491
21.264459382034	-10.497
21.2746906077348	-10.494
21.2849218334356	-10.503
21.2951530591365	-10.517
21.3053842848373	-10.528
21.3156155105382	-10.531
21.325846736239	-10.519
21.3360779619398	-10.515
21.3463091876407	-10.532
21.3565404133415	-10.529
21.3667716390424	-10.527
21.3770028647432	-10.545
21.387234090444	-10.538
21.3974653161449	-10.536
21.4076965418457	-10.543
21.4179277675466	-10.553
21.4281589932474	-10.557
21.4383902189482	-10.549
21.4486214446491	-10.55
21.4588526703499	-10.555
21.4690838960507	-10.553
21.4793151217516	-10.572
21.4895463474524	-10.573
21.4997775731533	-10.573
21.5100087988541	-10.572
21.5202400245549	-10.559
21.5304712502558	-10.573
21.5407024759566	-10.578
21.5509337016575	-10.575
21.5611649273583	-10.577
21.5713961530591	-10.57
21.58162737876	-10.573
21.5918586044608	-10.573
21.6020898301617	-10.572
21.6123210558625	-10.581
21.6225522815633	-10.577
21.6327835072642	-10.581
21.643014732965	-10.584
21.6532459586658	-10.58
21.6634771843667	-10.604
21.6737084100675	-10.613
21.6839396357684	-10.602
21.6941708614692	-10.595
21.70440208717	-10.595
21.7146333128709	-10.597
21.7248645385717	-10.604
21.7350957642726	-10.606
21.7453269899734	-10.608
21.7555582156742	-10.609
21.7657894413751	-10.61
21.7760206670759	-10.609
21.7862518927768	-10.603
21.7964831184776	-10.615
21.8067143441784	-10.623
21.8169455698793	-10.622
21.8271767955801	-10.623
21.837408021281	-10.62
21.8476392469818	-10.629
21.8578704726826	-10.637
21.8681016983835	-10.637
21.8783329240843	-10.64
21.8885641497851	-10.627
21.898795375486	-10.625
21.9090266011868	-10.632
21.9192578268877	-10.629
21.9294890525885	-10.641
21.9397202782893	-10.641
21.9499515039902	-10.636
21.960182729691	-10.645
21.9704139553919	-10.635
21.9806451810927	-10.633
21.9908764067935	-10.651
22.0011076324944	-10.661
22.0113388581952	-10.66
22.0215700838961	-10.645
22.0318013095969	-10.634
22.0420325352977	-10.645
22.0522637609986	-10.653
22.0624949866994	-10.646
22.0727262124002	-10.642
22.0829574381011	-10.66
22.0931886638019	-10.672
22.1034198895028	-10.664
22.1136511152036	-10.673
22.1238823409044	-10.68
22.1341135666053	-10.679
22.1443447923061	-10.698
22.154576018007	-10.694
22.1648072437078	-10.688
22.1750384694086	-10.699
22.1852696951095	-10.699
22.1955009208103	-10.705
22.2057321465112	-10.697
22.215963372212	-10.69
22.2261945979128	-10.706
22.2364258236137	-10.686
22.2466570493145	-10.697
22.2568882750153	-10.705
22.2671195007162	-10.693
22.277350726417	-10.693
22.2875819521179	-10.699
22.2978131778187	-10.71
22.3080444035195	-10.707
22.3182756292204	-10.707
22.3285068549212	-10.727
22.3387380806221	-10.719
22.3489693063229	-10.71
22.3592005320237	-10.722
22.3694317577246	-10.707
22.3796629834254	-10.71
22.3898942091263	-10.711
22.4001254348271	-10.713
22.4103566605279	-10.734
22.4205878862288	-10.734
22.4308191119296	-10.74
22.4410503376304	-10.738
22.4512815633313	-10.732
22.4615127890321	-10.74
22.471744014733	-10.729
22.4819752404338	-10.731
22.4922064661346	-10.745
22.5024376918355	-10.729
22.5126689175363	-10.724
22.5229001432372	-10.723
22.533131368938	-10.732
22.5433625946388	-10.752
22.5535938203397	-10.74
22.5638250460405	-10.733
22.5740562717414	-10.741
22.5842874974422	-10.74
22.594518723143	-10.755
22.6047499488439	-10.753
22.6149811745447	-10.759
22.6252124002455	-10.766
22.6354436259464	-10.754
22.6456748516472	-10.77
22.6559060773481	-10.766
22.6661373030489	-10.761
22.6763685287497	-10.792
22.6865997544506	-10.786
22.6968309801514	-10.775
22.7070622058523	-10.784
22.7172934315531	-10.798
22.7275246572539	-10.806
22.7377558829548	-10.791
22.7479871086556	-10.795
22.7582183343565	-10.806
22.7684495600573	-10.794
22.7786807857581	-10.803
22.788912011459	-10.816
22.7991432371598	-10.802
22.8093744628606	-10.81
22.8196056885615	-10.801
22.8298369142623	-10.806
22.8400681399632	-10.806
22.850299365664	-10.787
22.8605305913648	-10.799
22.8707618170657	-10.799
22.8809930427665	-10.803
22.8912242684674	-10.832
22.9014554941682	-10.826
22.911686719869	-10.839
22.9219179455699	-10.846
22.9321491712707	-10.841
22.9423803969716	-10.843
22.9526116226724	-10.831
22.9628428483732	-10.84
22.9730740740741	-10.852
22.9833052997749	-10.838
22.9935365254758	-10.851
23.0037677511766	-10.855
23.0139989768774	-10.862
23.0242302025783	-10.857
23.0344614282791	-10.842
23.0446926539799	-10.849
23.0549238796808	-10.853
23.0651551053816	-10.85
23.0753863310825	-10.847
23.0856175567833	-10.839
23.0958487824841	-10.844
23.106080008185	-10.885
23.1163112338858	-10.862
23.1265424595867	-10.88
23.1367736852875	-10.865
23.1470049109883	-10.858
23.1572361366892	-10.875
23.16746736239	-10.861
23.1776985880909	-10.869
23.1879298137917	-10.869
23.1981610394925	-10.869
23.2083922651934	-10.878
23.2186234908942	-10.873
23.228854716595	-10.881
23.2390859422959	-10.897
23.2493171679967	-10.895
23.2595483936976	-10.906
23.2697796193984	-10.904
23.2800108450992	-10.897
23.2902420708001	-10.915
23.3004732965009	-10.902
23.3107045222018	-10.92
23.3209357479026	-10.929
23.3311669736034	-10.914
23.3413981993043	-10.923
23.3516294250051	-10.915
23.361860650706	-10.919
23.3720918764068	-10.936
23.3823231021076	-10.929
23.3925543278085	-10.932
23.4027855535093	-10.933
23.4130167792101	-10.936
23.423248004911	-10.939
23.4334792306118	-10.926
23.4437104563127	-10.931
23.4539416820135	-10.94
23.4641729077143	-10.943
23.4744041334152	-10.962
23.484635359116	-10.963
23.4948665848169	-10.965
23.5050978105177	-10.974
23.5153290362185	-10.963
23.5255602619194	-10.959
23.5357914876202	-10.957
23.5460227133211	-10.958
23.5562539390219	-10.964
23.5664851647227	-10.962
23.5767163904236	-10.979
23.5869476161244	-10.991
23.5971788418253	-10.974
23.6074100675261	-10.983
23.6176412932269	-10.992
23.6278725189278	-10.989
23.6381037446286	-10.982
23.6483349703294	-10.974
23.6585661960303	-10.991
23.6687974217311	-10.978
23.679028647432	-10.971
23.6892598731328	-11.007
23.6994910988336	-10.996
23.7097223245345	-10.988
23.7199535502353	-10.998
23.7301847759362	-10.993
23.740416001637	-11.005
23.7506472273378	-10.984
23.7608784530387	-10.986
23.7711096787395	-11.01
23.7813409044404	-11.007
23.7915721301412	-11.026
23.801803355842	-11.021
23.8120345815429	-11.018
23.8222658072437	-11.051
23.8324970329445	-11.048
23.8427282586454	-11.031
23.8529594843462	-11.025
23.8631907100471	-11.017
23.8734219357479	-11.022
23.8836531614487	-11.031
23.8938843871496	-11.02
23.9041156128504	-11.031
23.9143468385513	-11.035
23.9245780642521	-11.031
23.9348092899529	-11.023
23.9450405156538	-11.04
23.9552717413546	-11.064
23.9655029670555	-11.058
23.9757341927563	-11.071
23.9859654184571	-11.053
23.996196644158	-11.041
24.0064278698588	-11.048
24.0166590955596	-11.04
24.0268903212605	-11.051
24.0371215469613	-11.056
24.0473527726622	-11.037
24.057583998363	-11.049
24.0678152240638	-11.064
24.0780464497647	-11.067
24.0882776754655	-11.088
24.0985089011664	-11.077
24.1087401268672	-11.077
24.118971352568	-11.077
24.1292025782689	-11.078
24.1394338039697	-11.088
24.1496650296706	-11.075
24.1598962553714	-11.099
24.1701274810722	-11.112
24.1803587067731	-11.096
24.1905899324739	-11.107
24.2008211581747	-11.103
24.2110523838756	-11.1
24.2212836095764	-11.108
24.2315148352773	-11.1
24.2417460609781	-11.121
24.2519772866789	-11.116
24.2622085123798	-11.099
24.2724397380806	-11.112
24.2826709637815	-11.105
24.2929021894823	-11.123
24.3031334151831	-11.13
24.313364640884	-11.12
24.3235958665848	-11.119
24.3338270922857	-11.12
24.3440583179865	-11.109
24.3542895436873	-11.123
24.3645207693882	-11.119
24.374751995089	-11.123
24.3849832207899	-11.132
24.3952144464907	-11.134
24.4054456721915	-11.146
24.4156768978924	-11.136
24.4259081235932	-11.146
24.436139349294	-11.141
24.4463705749949	-11.104
24.4566018006957	-11.11
24.4668330263966	-11.125
24.4770642520974	-11.117
24.4872954777982	-11.13
24.4975267034991	-11.146
24.5077579291999	-11.132
24.5179891549008	-11.124
24.5282203806016	-11.133
24.5384516063024	-11.13
24.5486828320033	-11.139
24.5589140577041	-11.131
24.569145283405	-11.139
24.5793765091058	-11.148
24.5896077348066	-11.139
24.5998389605075	-11.141
24.6100701862083	-11.142
24.6203014119091	-11.136
24.63053263761	-11.14
24.6407638633108	-11.134
24.6509950890117	-11.137
24.6612263147125	-11.17
24.6714575404133	-11.164
24.6816887661142	-11.17
24.691919991815	-11.174
24.7021512175159	-11.156
24.7123824432167	-11.167
24.7226136689175	-11.163
24.7328448946184	-11.163
24.7430761203192	-11.159
24.7533073460201	-11.162
24.7635385717209	-11.173
24.7737697974217	-11.166
24.7840010231226	-11.165
24.7942322488234	-11.187
24.8044634745242	-11.175
24.8146947002251	-11.181
24.8249259259259	-11.192
24.8351571516268	-11.191
24.8453883773276	-11.212
24.8556196030284	-11.204
24.8658508287293	-11.202
24.8760820544301	-11.202
24.886313280131	-11.193
24.8965445058318	-11.196
24.9067757315326	-11.182
24.9170069572335	-11.172
24.9272381829343	-11.201
24.9374694086352	-11.203
24.947700634336	-11.2
24.9579318600368	-11.226
24.9681630857377	-11.232
24.9783943114385	-11.236
24.9886255371393	-11.21
24.9988567628402	-11.203
25.009087988541	-11.219
25.0193192142419	-11.221
25.0295504399427	-11.226
25.0397816656435	-11.219
25.0500128913444	-11.234
25.0602441170452	-11.228
25.0704753427461	-11.202
25.0807065684469	-11.222
25.0909377941477	-11.231
25.1011690198486	-11.225
25.1114002455494	-11.253
25.1216314712503	-11.256
25.1318626969511	-11.253
25.1420939226519	-11.243
25.1523251483528	-11.251
25.1625563740536	-11.266
25.1727875997545	-11.252
25.1830188254553	-11.261
25.1932500511561	-11.261
25.203481276857	-11.242
25.2137125025578	-11.266
25.2239437282586	-11.27
25.2341749539595	-11.268
25.2444061796603	-11.3
25.2546374053612	-11.298
25.264868631062	-11.297
25.2750998567628	-11.305
25.2853310824637	-11.298
25.2955623081645	-11.31
25.3057935338654	-11.309
25.3160247595662	-11.298
25.326255985267	-11.302
25.3364872109679	-11.285
25.3467184366687	-11.285
25.3569496623696	-11.279
25.3671808880704	-11.286
25.3774121137712	-11.319
25.3876433394721	-11.282
25.3978745651729	-11.277
25.4081057908737	-11.313
25.4183370165746	-11.319
25.4285682422754	-11.323
25.4387994679763	-11.327
25.4490306936771	-11.328
25.4592619193779	-11.337
25.4694931450788	-11.336
25.4797243707796	-11.341
25.4899555964805	-11.339
25.5001868221813	-11.325
25.5104180478821	-11.32
25.520649273583	-11.316
25.5308804992838	-11.329
25.5411117249847	-11.328
25.5513429506855	-11.315
25.5615741763863	-11.321
25.5718054020872	-11.319
25.582036627788	-11.32
25.5922678534888	-11.33
25.6024990791897	-11.326
25.6127303048905	-11.33
25.6229615305914	-11.331
25.6331927562922	-11.334
25.643423981993	-11.337
25.6536552076939	-11.334
25.6638864333947	-11.348
25.6741176590956	-11.37
25.6843488847964	-11.368
25.6945801104972	-11.379
25.7048113361981	-11.371
25.7150425618989	-11.37
25.7252737875998	-11.384
25.7355050133006	-11.381
25.7457362390014	-11.386
25.7559674647023	-11.387
25.7661986904031	-11.373
25.776429916104	-11.366
25.7866611418048	-11.36
25.7968923675056	-11.372
25.8071235932065	-11.381
25.8173548189073	-11.37
25.8275860446081	-11.36
25.837817270309	-11.36
25.8480484960098	-11.377
25.8582797217107	-11.384
25.8685109474115	-11.373
25.8787421731123	-11.387
25.8889733988132	-11.387
25.899204624514	-11.381
25.9094358502149	-11.4
25.9196670759157	-11.393
25.9298983016165	-11.378
25.9401295273174	-11.373
25.9503607530182	-11.368
25.9605919787191	-11.392
25.9708232044199	-11.403
25.9810544301207	-11.4
25.9912856558216	-11.408
26.0015168815224	-11.407
26.0117481072232	-11.403
26.0219793329241	-11.408
26.0322105586249	-11.412
26.0424417843258	-11.424
26.0526730100266	-11.414
26.0629042357274	-11.414
26.0731354614283	-11.429
26.0833666871291	-11.429
26.09359791283	-11.426
26.1038291385308	-11.409
26.1140603642316	-11.423
26.1242915899325	-11.443
26.1345228156333	-11.426
26.1447540413342	-11.448
26.154985267035	-11.453
26.1652164927358	-11.444
26.1754477184367	-11.456
26.1856789441375	-11.439
26.1959101698383	-11.448
26.2061413955392	-11.464
26.21637262124	-11.451
26.2266038469409	-11.459
26.2368350726417	-11.453
26.2470662983425	-11.446
26.2572975240434	-11.453
26.2675287497442	-11.444
26.2777599754451	-11.462
26.2879912011459	-11.454
26.2982224268467	-11.443
26.3084536525476	-11.463
26.3186848782484	-11.469
26.3289161039493	-11.474
26.3391473296501	-11.474
26.3493785553509	-11.463
26.3596097810518	-11.473
26.3698410067526	-11.468
26.3800722324534	-11.475
26.3903034581543	-11.482
26.4005346838551	-11.474
26.410765909556	-11.493
26.4209971352568	-11.486
26.4312283609576	-11.494
26.4414595866585	-11.519
26.4516908123593	-11.507
26.4619220380602	-11.489
26.472153263761	-11.494
26.4823844894618	-11.503
26.4926157151627	-11.502
26.5028469408635	-11.503
26.5130781665644	-11.513
26.5233093922652	-11.519
26.533540617966	-11.52
26.5437718436669	-11.54
26.5540030693677	-11.518
26.5642342950685	-11.491
26.5744655207694	-11.52
26.5846967464702	-11.516
26.5949279721711	-11.515
26.6051591978719	-11.521
26.6153904235727	-11.531
26.6256216492736	-11.554
26.6358528749744	-11.537
26.6460841006753	-11.524
26.6563153263761	-11.542
26.6665465520769	-11.548
26.6767777777778	-11.548
26.6870090034786	-11.54
26.6972402291795	-11.533
26.7074714548803	-11.552
26.7177026805811	-11.558
26.727933906282	-11.56
26.7381651319828	-11.57
26.7483963576836	-11.56
26.7586275833845	-11.588
26.7688588090853	-11.581
26.7790900347862	-11.565
26.789321260487	-11.584
26.7995524861878	-11.58
26.8097837118887	-11.566
26.8200149375895	-11.564
26.8302461632904	-11.55
26.8404773889912	-11.56
26.850708614692	-11.563
26.8609398403929	-11.567
26.8711710660937	-11.565
26.8814022917946	-11.564
26.8916335174954	-11.586
26.9018647431962	-11.588
26.9120959688971	-11.59
26.9223271945979	-11.624
26.9325584202988	-11.608
26.9427896459996	-11.627
26.9530208717004	-11.655
26.9632520974013	-11.638
26.9734833231021	-11.647
26.9837145488029	-11.642
26.9939457745038	-11.658
27.0041770002046	-11.666
27.0144082259055	-11.631
27.0246394516063	-11.621
27.0348706773071	-11.615
27.045101903008	-11.622
27.0553331287088	-11.663
27.0655643544097	-11.655
27.0757955801105	-11.647
27.0860268058113	-11.648
27.0962580315122	-11.635
27.106489257213	-11.654
27.1167204829139	-11.627
27.1269517086147	-11.611
27.1371829343155	-11.644
27.1474141600164	-11.649
27.1576453857172	-11.671
27.167876611418	-11.689
27.1781078371189	-11.668
27.1883390628197	-11.675
27.1985702885206	-11.679
27.2088015142214	-11.684
27.2190327399222	-11.681
27.2292639656231	-11.671
27.2394951913239	-11.676
27.2497264170248	-11.672
27.2599576427256	-11.677
27.2701888684264	-11.672
27.2804200941273	-11.679
27.2906513198281	-11.701
27.300882545529	-11.698
27.3111137712298	-11.693
27.3213449969306	-11.694
27.3315762226315	-11.678
27.3418074483323	-11.696
27.3520386740331	-11.699
27.362269899734	-11.681
27.3725011254348	-11.68
27.3827323511357	-11.672
27.3929635768365	-11.69
27.4031948025373	-11.702
27.4134260282382	-11.68
27.423657253939	-11.707
27.4338884796399	-11.708
27.4441197053407	-11.698
27.4543509310415	-11.725
27.4645821567424	-11.731
27.4748133824432	-11.729
27.4850446081441	-11.728
27.4952758338449	-11.735
27.5055070595457	-11.748
27.5157382852466	-11.721
27.5259695109474	-11.725
27.5362007366483	-11.743
27.5464319623491	-11.732
27.5566631880499	-11.744
27.5668944137508	-11.742
27.5771256394516	-11.743
27.5873568651524	-11.748
27.5975880908533	-11.734
27.6078193165541	-11.737
27.618050542255	-11.75
27.6282817679558	-11.76
27.6385129936566	-11.745
27.6487442193575	-11.729
27.6589754450583	-11.75
27.6692066707592	-11.754
27.67943789646	-11.739
27.6896691221608	-11.774
27.6999003478617	-11.771
27.7101315735625	-11.764
27.7203627992634	-11.792
27.7305940249642	-11.769
27.740825250665	-11.772
27.7510564763659	-11.761
27.7612877020667	-11.751
27.7715189277675	-11.773
27.7817501534684	-11.771
27.7919813791692	-11.767
27.8022126048701	-11.776
27.8124438305709	-11.79
27.8226750562717	-11.791
27.8329062819726	-11.801
27.8431375076734	-11.798
27.8533687333743	-11.795
27.8635999590751	-11.798
27.8738311847759	-11.821
27.8840624104768	-11.804
27.8942936361776	-11.795
27.9045248618785	-11.821
27.9147560875793	-11.809
27.9249873132801	-11.808
27.935218538981	-11.818
27.9454497646818	-11.799
27.9556809903826	-11.804
27.9659122160835	-11.799
27.9761434417843	-11.812
27.9863746674852	-11.848
27.996605893186	-11.836
28.0068371188868	-11.834
28.0170683445877	-11.83
28.0272995702885	-11.815
28.0375307959894	-11.826
28.0477620216902	-11.819
28.057993247391	-11.827
28.0682244730919	-11.849
28.0784556987927	-11.836
28.0886869244936	-11.842
28.0989181501944	-11.86
28.1091493758952	-11.841
28.1193806015961	-11.854
28.1296118272969	-11.859
28.1398430529977	-11.882
28.1500742786986	-11.87
28.1603055043994	-11.855
28.1705367301003	-11.88
28.1807679558011	-11.849
28.1909991815019	-11.835
28.2012304072028	-11.863
28.2114616329036	-11.838
28.2216928586045	-11.851
28.2319240843053	-11.88
28.2421553100061	-11.864
28.252386535707	-11.865
28.2626177614078	-11.855
28.2728489871087	-11.863
28.2830802128095	-11.87
28.2933114385103	-11.856
28.3035426642112	-11.875
28.313773889912	-11.863
28.3240051156128	-11.857
28.3342363413137	-11.873
28.3444675670145	-11.866
28.3546987927154	-11.89
28.3649300184162	-11.887
28.375161244117	-11.878
28.3853924698179	-11.899
28.3956236955187	-11.887
28.4058549212196	-11.882
28.4160861469204	-11.868
28.4263173726212	-11.888
28.4365485983221	-11.922
28.4467798240229	-11.91
28.4570110497238	-11.917
28.4672422754246	-11.924
28.4774735011254	-11.915
28.4877047268263	-11.921
28.4979359525271	-11.915
28.508167178228	-11.924
28.5183984039288	-11.942
28.5286296296296	-11.942
28.5388608553305	-11.935
28.5490920810313	-11.95
28.5593233067321	-11.95
28.569554532433	-11.941
28.5797857581338	-11.929
28.5900169838347	-11.933
28.6002482095355	-11.944
28.6104794352363	-11.943
28.6207106609372	-11.969
28.630941886638	-11.963
28.6411731123389	-11.964
28.6514043380397	-11.996
28.6616355637405	-11.969
28.6718667894414	-11.94
28.6820980151422	-11.94
28.6923292408431	-11.951
28.7025604665439	-11.965
28.7127916922447	-11.956
28.7230229179456	-11.969
28.7332541436464	-11.949
28.7434853693472	-11.933
28.7537165950481	-11.964
28.7639478207489	-11.981
28.7741790464498	-11.998
28.7844102721506	-11.994
28.7946414978514	-11.965
28.8048727235523	-11.986
28.8151039492531	-11.982
28.825335174954	-11.982
28.8355664006548	-12.003
28.8457976263556	-11.98
28.8560288520565	-11.984
28.8662600777573	-11.992
28.8764913034582	-11.974
28.886722529159	-11.987
28.8969537548598	-12.009
28.9071849805607	-12.021
28.9174162062615	-12.02
28.9276474319623	-12.022
28.9378786576632	-12.03
28.948109883364	-12.016
28.9583411090649	-11.989
28.9685723347657	-12.006
28.9788035604665	-12.006
28.9890347861674	-12.036
28.9992660118682	-12.047
29.0094972375691	-12.02
29.0197284632699	-12.041
29.0299596889707	-12.043
29.0401909146716	-12.037
29.0504221403724	-12.031
29.0606533660733	-12.025
29.0708845917741	-12.047
29.0811158174749	-12.039
29.0913470431758	-12.032
29.1015782688766	-12.047
29.1118094945775	-12.05
29.1220407202783	-12.047
29.1322719459791	-12.046
29.14250317168	-12.042
29.1527343973808	-12.069
29.1629656230816	-12.058
29.1731968487825	-12.038
29.1834280744833	-12.058
29.1936593001842	-12.06
29.203890525885	-12.066
29.2141217515858	-12.057
29.2243529772867	-12.055
29.2345842029875	-12.084
29.2448154286884	-12.066
29.2550466543892	-12.058
29.26527788009	-12.073
29.2755091057909	-12.069
29.2857403314917	-12.079
29.2959715571926	-12.077
29.3062027828934	-12.092
29.3164340085942	-12.112
29.3266652342951	-12.088
29.3368964599959	-12.087
29.3471276856967	-12.078
29.3573589113976	-12.063
29.3675901370984	-12.071
29.3778213627993	-12.056
29.3880525885001	-12.084
29.3982838142009	-12.096
29.4085150399018	-12.06
29.4187462656026	-12.079
29.4289774913035	-12.09
29.4392087170043	-12.09
29.4494399427051	-12.109
29.459671168406	-12.108
29.4699023941068	-12.13
29.4801336198077	-12.127
29.4903648455085	-12.109
29.5005960712093	-12.135
29.5108272969102	-12.119
29.521058522611	-12.102
29.5312897483118	-12.118
29.5415209740127	-12.108
29.5517521997135	-12.116
29.5619834254144	-12.123
29.5722146511152	-12.134
29.582445876816	-12.151
29.5926771025169	-12.149
29.6029083282177	-12.158
29.6131395539186	-12.168
29.6233707796194	-12.175
29.6336020053202	-12.182
29.6438332310211	-12.163
29.6540644567219	-12.181
29.6642956824228	-12.186
29.6745269081236	-12.155
29.6847581338244	-12.172
29.6949893595253	-12.195
29.7052205852261	-12.174
29.7154518109269	-12.173
29.7256830366278	-12.172
29.7359142623286	-12.194
29.7461454880295	-12.184
29.7563767137303	-12.152
29.7666079394311	-12.193
29.776839165132	-12.204
29.7870703908328	-12.22
29.7973016165337	-12.215
29.8075328422345	-12.195
29.8177640679353	-12.203
29.8279952936362	-12.19
29.838226519337	-12.184
29.8484577450379	-12.193
29.8586889707387	-12.181
29.8689201964395	-12.182
29.8791514221404	-12.206
29.8893826478412	-12.218
29.8996138735421	-12.232
29.9098450992429	-12.214
29.9200763249437	-12.222
29.9303075506446	-12.226
29.9405387763454	-12.21
29.9507700020462	-12.213
29.9610012277471	-12.195
29.9712324534479	-12.202
29.9814636791488	-12.237
29.9916949048496	-12.234
30.0019261305504	-12.252
30.0121573562513	-12.25
30.0223885819521	-12.227
30.032619807653	-12.26
30.0428510333538	-12.238
30.0530822590546	-12.228
30.0633134847555	-12.246
30.0735447104563	-12.245
30.0837759361572	-12.242
30.094007161858	-12.228
30.1042383875588	-12.211
30.1144696132597	-12.227
30.1247008389605	-12.238
30.1349320646613	-12.249
30.1451632903622	-12.243
30.155394516063	-12.23
30.1656257417639	-12.265
30.1758569674647	-12.255
30.1860881931655	-12.264
30.1963194188664	-12.273
30.2065506445672	-12.262
30.2167818702681	-12.28
30.2270130959689	-12.272
30.2372443216697	-12.261
30.2474755473706	-12.288
30.2577067730714	-12.265
30.2679379987723	-12.289
30.2781692244731	-12.301
30.2884004501739	-12.296
30.2986316758748	-12.307
30.3088629015756	-12.29
30.3190941272764	-12.299
30.3293253529773	-12.31
30.3395565786781	-12.289
30.349787804379	-12.315
30.3600190300798	-12.305
30.3702502557806	-12.306
30.3804814814815	-12.317
30.3907127071823	-12.286
30.4009439328832	-12.307
30.411175158584	-12.302
30.4214063842848	-12.296
30.4316376099857	-12.326
30.4418688356865	-12.307
30.4521000613874	-12.308
30.4623312870882	-12.328
30.472562512789	-12.305
30.4827937384899	-12.31
30.4930249641907	-12.319
30.5032561898915	-12.332
30.5134874155924	-12.336
30.5237186412932	-12.307
30.5339498669941	-12.313
30.5441810926949	-12.319
30.5544123183957	-12.308
30.5646435440966	-12.33
30.5748747697974	-12.324
30.5851059954983	-12.334
30.5953372211991	-12.344
30.6055684468999	-12.31
30.6157996726008	-12.342
30.6260308983016	-12.355
30.6362621240025	-12.356
30.6464933497033	-12.363
30.6567245754041	-12.356
30.666955801105	-12.375
30.6771870268058	-12.367
30.6874182525066	-12.337
30.6976494782075	-12.376
30.7078807039083	-12.388
30.7181119296092	-12.373
30.72834315531	-12.374
30.7385743810108	-12.364
30.7488056067117	-12.374
30.7590368324125	-12.368
30.7692680581134	-12.376
30.7794992838142	-12.394
30.789730509515	-12.359
30.7999617352159	-12.372
30.8101929609167	-12.4
30.8204241866176	-12.37
30.8306554123184	-12.395
30.8408866380192	-12.405
30.8511178637201	-12.395
30.8613490894209	-12.406
30.8715803151218	-12.402
30.8818115408226	-12.417
30.8920427665234	-12.4
30.9022739922243	-12.394
30.9125052179251	-12.436
30.9227364436259	-12.424
30.9329676693268	-12.431
30.9431988950276	-12.414
30.9534301207285	-12.376
30.9636613464293	-12.407
30.9738925721301	-12.415
30.984123797831	-12.4
30.9943550235318	-12.43
31.0045862492327	-12.421
31.0148174749335	-12.415
31.0250487006343	-12.421
31.0352799263352	-12.427
31.045511152036	-12.437
31.0557423777369	-12.442
31.0659736034377	-12.448
31.0762048291385	-12.439
31.0864360548394	-12.444
31.0966672805402	-12.447
31.106898506241	-12.424
31.1171297319419	-12.436
31.1273609576427	-12.449
31.1375921833436	-12.449
31.1478234090444	-12.464
31.1580546347452	-12.453
31.1682858604461	-12.455
31.1785170861469	-12.486
31.1887483118478	-12.461
31.1989795375486	-12.464
31.2092107632494	-12.468
31.2194419889503	-12.459
31.2296732146511	-12.474
31.239904440352	-12.445
31.2501356660528	-12.452
31.2603668917536	-12.472
31.2705981174545	-12.459
31.2808293431553	-12.492
31.2910605688561	-12.497
31.301291794557	-12.474
31.3115230202578	-12.479
31.3217542459587	-12.471
31.3319854716595	-12.474
31.3422166973603	-12.467
31.3524479230612	-12.472
31.362679148762	-12.492
31.3729103744629	-12.471
31.3831416001637	-12.474
31.3933728258645	-12.481
31.4036040515654	-12.481
31.4138352772662	-12.503
31.4240665029671	-12.476
31.4342977286679	-12.498
31.4445289543687	-12.518
31.4547601800696	-12.486
31.4649914057704	-12.51
31.4752226314713	-12.504
31.4854538571721	-12.496
31.4956850828729	-12.52
31.5059163085738	-12.516
31.5161475342746	-12.533
31.5263787599754	-12.546
31.5366099856763	-12.532
31.5468412113771	-12.537
31.557072437078	-12.517
31.5673036627788	-12.51
31.5775348884796	-12.515
31.5877661141805	-12.522
31.5979973398813	-12.552
31.6082285655822	-12.534
31.618459791283	-12.517
31.6286910169838	-12.548
31.6389222426847	-12.532
31.6491534683855	-12.537
31.6593846940864	-12.551
31.6696159197872	-12.54
31.679847145488	-12.563
31.6900783711889	-12.537
31.7003095968897	-12.535
31.7105408225905	-12.551
31.7207720482914	-12.538
31.7310032739922	-12.567
31.7412344996931	-12.584
31.7514657253939	-12.547
31.7616969510947	-12.569
31.7719281767956	-12.554
31.7821594024964	-12.547
31.7923906281973	-12.581
31.8026218538981	-12.562
31.8128530795989	-12.568
31.8230843052998	-12.555
31.8333155310006	-12.548
31.8435467567014	-12.569
31.8537779824023	-12.548
31.8640092081031	-12.566
31.874240433804	-12.564
31.8844716595048	-12.568
31.8947028852056	-12.577
31.9049341109065	-12.543
31.9151653366073	-12.549
31.9253965623082	-12.577
31.935627788009	-12.59
31.9458590137098	-12.6
31.9560902394107	-12.582
31.9663214651115	-12.595
31.9765526908124	-12.63
31.9867839165132	-12.623
31.997015142214	-12.635
32.0072463679149	-12.624
32.0174775936157	-12.602
32.0277088193166	-12.625
32.0379400450174	-12.596
32.0481712707182	-12.597
32.0584024964191	-12.624
32.0686337221199	-12.621
32.0788649478208	-12.618
32.0890961735216	-12.612
32.0993273992224	-12.637
32.1095586249233	-12.649
32.1197898506241	-12.616
32.1300210763249	-12.625
32.1402523020258	-12.638
32.1504835277266	-12.627
32.1607147534275	-12.651
32.1709459791283	-12.639
32.1811772048291	-12.67
32.19140843053	-12.668
32.2016396562308	-12.616
32.2118708819317	-12.618
32.2221021076325	-12.619
32.2323333333333	-12.654
32.2425645590342	-12.689
32.252795784735	-12.637
32.2630270104358	-12.685
32.2732582361367	-12.689
32.2834894618375	-12.644
32.2937206875384	-12.665
32.3039519132392	-12.678
32.31418313894	-12.665
32.3244143646409	-12.682
32.3346455903417	-12.651
32.3448768160426	-12.666
32.3551080417434	-12.667
32.3653392674442	-12.686
32.3755704931451	-12.704
32.3858017188459	-12.667
32.3960329445468	-12.699
32.4062641702476	-12.675
32.4164953959484	-12.65
32.4267266216493	-12.699
32.4369578473501	-12.682
32.447189073051	-12.683
32.4574202987518	-12.692
32.4676515244526	-12.674
32.4778827501535	-12.701
32.4881139758543	-12.694
32.4983452015551	-12.69
32.508576427256	-12.722
32.5188076529568	-12.694
32.5290388786577	-12.707
32.5392701043585	-12.721
32.5495013300593	-12.676
32.5597325557602	-12.71
32.569963781461	-12.7
32.5801950071619	-12.702
32.5904262328627	-12.718
32.6006574585635	-12.709
32.6108886842644	-12.742
32.6211199099652	-12.737
32.6313511356661	-12.716
32.6415823613669	-12.724
32.6518135870677	-12.725
32.6620448127686	-12.739
32.6722760384694	-12.726
32.6825072641702	-12.73
32.6927384898711	-12.747
32.7029697155719	-12.743
32.7132009412728	-12.737
32.7234321669736	-12.756
32.7336633926744	-12.736
32.7438946183753	-12.728
32.7541258440761	-12.752
32.764357069777	-12.769
32.7745882954778	-12.78
32.7848195211786	-12.774
32.7950507468795	-12.782
32.8052819725803	-12.763
32.8155131982812	-12.744
32.825744423982	-12.785
32.8359756496828	-12.762
32.8462068753837	-12.76
32.8564381010845	-12.772
32.8666693267853	-12.739
32.8769005524862	-12.754
32.887131778187	-12.754
32.8973630038879	-12.773
32.9075942295887	-12.817
32.9178254552895	-12.779
32.9280566809904	-12.816
32.9382879066912	-12.834
32.9485191323921	-12.778
32.9587503580929	-12.79
32.9689815837937	-12.781
32.9792128094946	-12.793
32.9894440351954	-12.788
32.9996752608963	-12.781
33.0099064865971	-12.814
33.0201377122979	-12.809
33.0303689379988	-12.805
33.0406001636996	-12.824
33.0508313894005	-12.789
33.0610626151013	-12.803
33.0712938408021	-12.828
33.081525066503	-12.827
33.0917562922038	-12.846
33.1019875179046	-12.827
33.1122187436055	-12.829
33.1224499693063	-12.837
33.1326811950072	-12.811
33.142912420708	-12.84
33.1531436464088	-12.842
33.1633748721097	-12.828
33.1736060978105	-12.839
33.1838373235114	-12.85
33.1940685492122	-12.877
33.204299774913	-12.853
33.2145310006139	-12.832
33.2247622263147	-12.842
33.2349934520156	-12.838
33.2452246777164	-12.84
33.2554559034172	-12.853
33.2656871291181	-12.821
33.2759183548189	-12.858
33.2861495805197	-12.872
33.2963808062206	-12.852
33.3066120319214	-12.878
33.3168432576223	-12.874
33.3270744833231	-12.876
33.3373057090239	-12.864
33.3475369347248	-12.838
33.3577681604256	-12.88
33.3679993861265	-12.862
33.3782306118273	-12.847
33.3884618375281	-12.881
33.398693063229	-12.863
33.4089242889298	-12.888
33.4191555146306	-12.886
33.4293867403315	-12.864
33.4396179660323	-12.865
33.4498491917332	-12.857
33.460080417434	-12.895
33.4703116431348	-12.887
33.4805428688357	-12.867
33.4907740945365	-12.902
33.5010053202374	-12.891
33.5112365459382	-12.908
33.521467771639	-12.933
33.5316989973399	-12.906
33.5419302230407	-12.927
33.5521614487416	-12.903
33.5623926744424	-12.902
33.5726239001432	-12.926
33.5828551258441	-12.885
33.5930863515449	-12.91
33.6033175772458	-12.953
33.6135488029466	-12.946
33.6237800286474	-12.953
33.6340112543483	-12.957
33.6442424800491	-12.953
33.65447370575	-12.942
33.6647049314508	-12.912
33.6749361571516	-12.935
33.6851673828525	-12.915
33.6953986085533	-12.917
33.7056298342541	-12.919
33.715861059955	-12.901
33.7260922856558	-12.925
33.7363235113567	-12.925
33.7465547370575	-12.942
33.7567859627583	-12.981
33.7670171884592	-12.954
33.77724841416	-12.964
33.7874796398609	-12.957
33.7977108655617	-12.93
33.8079420912625	-12.953
33.8181733169634	-12.948
33.8284045426642	-12.957
33.8386357683651	-12.968
33.8488669940659	-12.95
33.8590982197667	-12.977
33.8693294454676	-12.983
33.8795606711684	-12.946
33.8897918968692	-12.976
33.9000231225701	-12.97
33.9102543482709	-12.959
33.9204855739718	-12.991
33.9307167996726	-12.979
33.9409480253734	-12.975
33.9511792510743	-12.971
33.9614104767751	-13.008
33.971641702476	-13.024
33.9818729281768	-12.974
33.9921041538776	-13.004
34.0023353795785	-13.018
34.0125666052793	-13.013
34.0227978309802	-13.048
34.033029056681	-13.02
34.0432602823818	-13.019
34.0534915080827	-13.027
34.0637227337835	-12.987
34.0739539594843	-13.009
34.0841851851852	-13.045
34.094416410886	-13.011
34.1046476365869	-13.017
34.1148788622877	-12.993
34.1251100879885	-12.998
34.1353413136894	-13.014
34.1455725393902	-13.027
34.1558037650911	-13.034
34.1660349907919	-12.981
34.1762662164927	-13.031
34.1864974421936	-13.035
34.1967286678944	-13.022
34.2069598935953	-13.043
34.2171911192961	-13.031
34.2274223449969	-13.063
34.2376535706978	-13.097
34.2478847963986	-13.057
34.2581160220995	-13.091
34.2683472478003	-13.092
34.2785784735011	-13.055
34.288809699202	-13.087
34.2990409249028	-13.044
34.3092721506036	-13.032
34.3195033763045	-13.067
34.3297346020053	-13.081
34.3399658277062	-13.125
34.350197053407	-13.122
34.3604282791078	-13.08
34.3706595048087	-13.076
34.3808907305095	-13.061
34.3911219562103	-13.103
34.4013531819112	-13.12
34.411584407612	-13.09
34.4218156333129	-13.126
34.4320468590137	-13.106
34.4422780847145	-13.095
34.4525093104154	-13.125
34.4627405361162	-13.098
34.4729717618171	-13.109
34.4832029875179	-13.101
34.4934342132187	-13.095
34.5036654389196	-13.109
34.5138966646204	-13.099
34.5241278903213	-13.149
34.5343591160221	-13.139
34.5445903417229	-13.111
34.5548215674238	-13.135
34.5650527931246	-13.073
34.5752840188255	-13.077
34.5855152445263	-13.112
34.5957464702271	-13.102
34.605977695928	-13.134
34.6162089216288	-13.137
34.6264401473297	-13.115
34.6366713730305	-13.132
34.6469025987313	-13.117
34.6571338244322	-13.133
34.667365050133	-13.169
34.6775962758338	-13.156
34.6878275015347	-13.166
34.6980587272355	-13.158
34.7082899529364	-13.125
34.7185211786372	-13.13
34.728752404338	-13.118
34.7389836300389	-13.138
34.7492148557397	-13.122
34.7594460814406	-13.139
34.7696773071414	-13.165
34.7799085328422	-13.148
34.7901397585431	-13.163
34.8003709842439	-13.168
34.8106022099448	-13.178
34.8208334356456	-13.206
34.8310646613464	-13.161
34.8412958870473	-13.15
34.8515271127481	-13.139
34.861758338449	-13.155
34.8719895641498	-13.176
34.8822207898506	-13.17
34.8924520155515	-13.18
34.9026832412523	-13.213
34.9129144669531	-13.184
34.923145692654	-13.184
34.9333769183548	-13.158
34.9436081440557	-13.146
34.9538393697565	-13.231
34.9640705954573	-13.222
34.9743018211582	-13.211
34.984533046859	-13.223
34.9947642725599	-13.168
35.0049954982607	-13.192
35.0152267239615	-13.199
35.0254579496624	-13.212
35.0356891753632	-13.268
35.045920401064	-13.226
35.0561516267649	-13.218
35.0663828524657	-13.218
35.0766140781666	-13.188
35.0868453038674	-13.22
35.0970765295682	-13.208
35.1073077552691	-13.218
35.1175389809699	-13.247
35.1277702066708	-13.18
35.1380014323716	-13.238
35.1482326580724	-13.23
35.1584638837733	-13.231
35.1686951094741	-13.231
35.178926335175	-13.197
35.1891575608758	-13.258
35.1993887865766	-13.262
35.2096200122775	-13.225
35.2198512379783	-13.272
35.2300824636792	-13.248
35.24031368938	-13.211
35.2505449150808	-13.24
35.2607761407817	-13.254
35.2710073664825	-13.262
35.2812385921833	-13.215
35.2914698178842	-13.225
35.301701043585	-13.269
35.3119322692859	-13.263
35.3221634949867	-13.267
35.3323947206875	-13.271
35.3426259463884	-13.247
35.3528571720892	-13.283
35.3630883977901	-13.276
35.3733196234909	-13.277
35.3835508491917	-13.283
35.3937820748926	-13.281
35.4040133005934	-13.3
35.4142445262942	-13.287
35.4244757519951	-13.258
35.4347069776959	-13.276
35.4449382033968	-13.302
35.4551694290976	-13.316
35.4654006547984	-13.318
35.4756318804993	-13.274
35.4858631062001	-13.298
35.496094331901	-13.324
35.5063255576018	-13.304
35.5165567833026	-13.328
35.5267880090035	-13.36
35.5370192347043	-13.373
35.5472504604052	-13.345
35.557481686106	-13.32
35.5677129118068	-13.381
35.5779441375077	-13.351
35.5881753632085	-13.353
35.5984065889094	-13.353
35.6086378146102	-13.34
35.618869040311	-13.396
35.6291002660119	-13.369
35.6393314917127	-13.319
35.6495627174135	-13.336
35.6597939431144	-13.355
35.6700251688152	-13.369
35.6802563945161	-13.362
35.6904876202169	-13.376
35.7007188459177	-13.392
35.7109500716186	-13.343
35.7211812973194	-13.379
35.7314125230203	-13.403
35.7416437487211	-13.378
35.7518749744219	-13.395
35.7621062001228	-13.396
35.7723374258236	-13.395
35.7825686515244	-13.41
35.7927998772253	-13.388
35.8030311029261	-13.408
35.813262328627	-13.415
35.8234935543278	-13.398
35.8337247800286	-13.429
35.8439560057295	-13.389
35.8541872314303	-13.369
35.8644184571312	-13.386
35.874649682832	-13.389
35.8848809085328	-13.417
35.8951121342337	-13.392
35.9053433599345	-13.382
35.9155745856354	-13.425
35.9258058113362	-13.407
35.936037037037	-13.416
35.9462682627379	-13.439
35.9564994884387	-13.422
35.9667307141396	-13.424
35.9769619398404	-13.407
35.9871931655412	-13.418
35.9974243912421	-13.457
36.0076556169429	-13.454
36.0178868426437	-13.447
36.0281180683446	-13.436
36.0383492940454	-13.473
36.0485805197463	-13.491
36.0588117454471	-13.433
36.0690429711479	-13.418
36.0792741968488	-13.397
36.0895054225496	-13.394
36.0997366482505	-13.463
36.1099678739513	-13.446
36.1201990996521	-13.47
36.130430325353	-13.506
36.1406615510538	-13.448
36.1508927767547	-13.461
36.1611240024555	-13.471
36.1713552281563	-13.49
36.1815864538572	-13.463
36.191817679558	-13.45
36.2020489052589	-13.5
36.2122801309597	-13.467
36.2225113566605	-13.474
36.2327425823614	-13.517
36.2429738080622	-13.462
36.253205033763	-13.492
36.2634362594639	-13.488
36.2736674851647	-13.445
36.2838987108656	-13.487
36.2941299365664	-13.497
36.3043611622672	-13.512
36.3145923879681	-13.491
36.3248236136689	-13.448
36.3350548393698	-13.502
36.3452860650706	-13.479
36.3555172907714	-13.464
36.3657485164723	-13.488
36.3759797421731	-13.478
36.386210967874	-13.52
36.3964421935748	-13.491
36.4066734192756	-13.484
36.4169046449765	-13.54
36.4271358706773	-13.534
36.4373670963781	-13.526
36.447598322079	-13.533
36.4578295477798	-13.511
36.4680607734807	-13.56
36.4782919991815	-13.547
36.4885232248823	-13.558
36.4987544505832	-13.608
36.508985676284	-13.583
36.5192169019849	-13.577
36.5294481276857	-13.556
36.5396793533865	-13.517
36.5499105790874	-13.56
36.5601418047882	-13.54
36.5703730304891	-13.541
36.5806042561899	-13.526
36.5908354818907	-13.501
36.6010667075916	-13.535
36.6112979332924	-13.513
36.6215291589932	-13.491
36.6317603846941	-13.555
36.6419916103949	-13.536
36.6522228360958	-13.561
36.6624540617966	-13.564
36.6726852874974	-13.549
36.6829165131983	-13.571
36.6931477388991	-13.518
36.7033789646	-13.54
36.7136101903008	-13.562
36.7238414160016	-13.554
36.7340726417025	-13.613
36.7443038674033	-13.55
36.7545350931042	-13.54
36.764766318805	-13.611
36.7749975445058	-13.592
36.7852287702067	-13.603
36.7954599959075	-13.581
36.8056912216083	-13.568
36.8159224473092	-13.596
36.82615367301	-13.532
36.8363848987109	-13.555
36.8466161244117	-13.578
36.8568473501125	-13.561
36.8670785758134	-13.592
36.8773098015142	-13.553
36.8875410272151	-13.597
36.8977722529159	-13.622
36.9080034786167	-13.584
36.9182347043176	-13.632
36.9284659300184	-13.63
36.9386971557193	-13.584
36.9489283814201	-13.609
36.9591596071209	-13.606
36.9693908328218	-13.626
36.9796220585226	-13.642
36.9898532842235	-13.631
37.0000845099243	-13.66
37.0103157356251	-13.622
37.020546961326	-13.595
37.0307781870268	-13.646
37.0410094127276	-13.637
37.0512406384285	-13.658
37.0614718641293	-13.617
37.0717030898302	-13.583
37.081934315531	-13.649
37.0921655412318	-13.635
37.1023967669327	-13.634
37.1126279926335	-13.628
37.1228592183344	-13.603
37.1330904440352	-13.632
37.143321669736	-13.576
37.1535528954369	-13.574
37.1637841211377	-13.634
37.1740153468386	-13.579
37.1842465725394	-13.599
37.1944777982402	-13.598
37.2047090239411	-13.541
37.2149402496419	-13.565
37.2251714753427	-13.583
37.2354027010436	-13.605
37.2456339267444	-13.638
37.2558651524453	-13.61
37.2660963781461	-13.61
37.2763276038469	-13.603
37.2865588295478	-13.595
37.2967900552486	-13.611
37.3070212809495	-13.595
37.3172525066503	-13.602
37.3274837323511	-13.593
37.337714958052	-13.584
37.3479461837528	-13.644
37.3581774094537	-13.643
37.3684086351545	-13.643
37.3786398608553	-13.647
37.3888710865562	-13.609
37.399102312257	-13.659
37.4093335379578	-13.638
37.4195647636587	-13.609
37.4297959893595	-13.651
37.4400272150604	-13.62
37.4502584407612	-13.643
37.460489666462	-13.637
37.4707208921629	-13.613
37.4809521178637	-13.678
37.4911833435646	-13.624
37.5014145692654	-13.576
37.5116457949662	-13.64
37.5218770206671	-13.63
37.5321082463679	-13.609
37.5423394720688	-13.588
37.5525706977696	-13.624
37.5628019234704	-13.687
37.5730331491713	-13.635
37.5832643748721	-13.665
37.593495600573	-13.651
37.6037268262738	-13.664
37.6139580519746	-13.694
37.6241892776755	-13.674
37.6344205033763	-13.684
37.6446517290771	-13.675
37.654882954778	-13.678
37.6651141804788	-13.708
37.6753454061797	-13.692
37.6855766318805	-13.718
37.6958078575813	-13.704
37.7060390832822	-13.635
37.716270308983	-13.697
37.7265015346839	-13.711
37.7367327603847	-13.682
37.7469639860855	-13.68
37.7571952117864	-13.665
37.7674264374872	-13.697
37.7776576631881	-13.709
37.7878888888889	-13.681
37.7981201145897	-13.722
37.8083513402906	-13.743
37.8185825659914	-13.742
37.8288137916922	-13.71
37.8390450173931	-13.644
37.8492762430939	-13.685
37.8595074687948	-13.692
37.8697386944956	-13.668
37.8799699201964	-13.72
37.8902011458973	-13.723
37.9004323715981	-13.762
37.910663597299	-13.798
37.9208948229998	-13.778
37.9311260487006	-13.783
37.9413572744015	-13.731
37.9515885001023	-13.702
37.9618197258032	-13.733
37.972050951504	-13.71
37.9822821772048	-13.74
37.9925134029057	-13.738
38.0027446286065	-13.695
38.0129758543073	-13.743
38.0232070800082	-13.726
38.033438305709	-13.737
38.0436695314099	-13.792
38.0539007571107	-13.741
38.0641319828115	-13.752
38.0743632085124	-13.721
38.0845944342132	-13.727
38.0948256599141	-13.788
38.1050568856149	-13.784
38.1152881113157	-13.806
38.1255193370166	-13.811
38.1357505627174	-13.787
38.1459817884183	-13.791
38.1562130141191	-13.74
38.1664442398199	-13.738
38.1766754655208	-13.786
38.1869066912216	-13.746
38.1971379169224	-13.778
38.2073691426233	-13.814
38.2176003683241	-13.781
38.227831594025	-13.784
38.2380628197258	-13.771
38.2482940454266	-13.783
38.2585252711275	-13.787
38.2687564968283	-13.773
38.2789877225292	-13.804
38.28921894823	-13.793
38.2994501739308	-13.861
38.3096813996317	-13.9
38.3199126253325	-13.826
38.3301438510334	-13.843
38.3403750767342	-5.261
38.350606302435	-4.473
38.3608375281359	-4.477
38.3710687538367	-4.491
38.3812999795376	-4.499
38.3915312052384	-6.743
38.4017624309392	-13.39
38.4119936566401	-14.189
38.4222248823409	-14.141
38.4324561080417	-14.146
38.4426873337426	-14.196
38.4529185594434	-14.141
38.4631497851443	-14.147
38.4733810108451	-14.138
38.4836122365459	-14.16
38.4938434622468	-14.206
38.5040746879476	-14.164
38.5143059136484	-14.193
38.5245371393493	-14.246
38.5347683650501	-14.17
38.544999590751	-14.229
38.5552308164518	-14.197
38.5654620421526	-14.169
38.5756932678535	-14.213
38.5859244935543	-14.157
38.5961557192552	-14.18
38.606386944956	-14.145
38.6166181706568	-14.156
38.6268493963577	-14.259
38.6370806220585	-14.2
38.6473118477594	-14.241
38.6575430734602	-14.247
38.667774299161	-14.206
38.6780055248619	-14.266
38.6882367505627	-14.274
38.6984679762636	-14.246
38.7086992019644	-14.265
38.7189304276652	-14.252
38.7291616533661	-14.265
38.7393928790669	-14.199
38.7496241047678	-14.187
38.7598553304686	-14.199
38.7700865561694	-14.186
38.7803177818703	-14.267
38.7905490075711	-14.262
38.8007802332719	-14.201
38.8110114589728	-14.278
38.8212426846736	-14.303
38.8314739103745	-14.286
38.8417051360753	-4.391
38.8519363617761	-0.587000000000003
38.862167587477	-0.547000000000004
38.8723988131778	-0.568000000000005
38.8826300388787	-0.571000000000005
38.8928612645795	-0.897000000000006
38.9030924902803	-8.936
38.9133237159812	-8.194
38.923554941682	-1.849
38.9337861673828	-1.786
38.9440173930837	-1.801
38.9542486187845	-1.807
38.9644798444854	-1.871
38.9747110701862	-8.773
38.9849422958871	-12.202
38.9951735215879	-14.401
39.0054047472887	-14.601
39.0156359729896	-12.943
39.0258671986904	-12.699
39.0360984243912	-12.645
39.0463296500921	-12.763
39.0565608757929	-12.876
39.0667921014938	-15.465
39.0770233271946	-20.628
39.0872545528954	-24.307
39.0974857785963	-33.81
39.1077170042971	-33.81
39.117948229998	-33.81
39.1281794556988	-33.81
39.1384106813996	-28.073
39.1486419071005	-21.142
39.1588731328013	-28.073
39.1691043585021	-33.81
39.179335584203	-33.81
39.1895668099038	-23.797
39.1997980356047	-21.737
39.2100292613055	-33.81
39.2202604870063	-33.81
39.2304917127072	-33.81
39.240722938408	-33.81
39.2509541641089	-33.81
39.2611853898097	-33.81
39.2714166155105	-33.81
39.2816478412114	-33.81
39.2918790669122	-33.81
39.3021102926131	-24.307
39.3123415183139	-33.81
39.3225727440147	-28.954
39.3328039697156	-24.307
39.3430351954164	-33.81
39.3532664211173	-33.81
39.3634976468181	-33.81
39.3737288725189	-33.81
39.3839600982198	-33.81
39.3941913239206	-33.81
39.4044225496214	-33.81
39.4146537753223	-33.81
39.4248850010231	-33.81
39.435116226724	-23.747
39.4453474524248	-33.81
39.4555786781256	-33.81
39.4658099038265	-23.384
39.4760411295273	-33.81
39.4862723552282	-33.81
39.496503580929	-25.459
39.5067348066298	-33.81
39.5169660323307	-33.81
39.5271972580315	-33.81
39.5374284837323	-26.233
39.5476597094332	-33.81
39.557890935134	-33.81
39.5681221608349	-22.449
39.5783533865357	-28.073
39.5885846122365	-33.81
39.5988158379374	-22.618
39.6090470636382	-33.81
39.6192782893391	-33.81
39.6295095150399	-33.81
39.6397407407407	-33.81
39.6499719664416	-24.307
39.6602031921424	-33.81
39.6704344178433	-33.81
39.6806656435441	-33.81
39.6908968692449	-33.81
39.7011280949458	-33.81
39.7113593206466	-33.81
39.7215905463475	-33.81
39.7318217720483	-33.81
39.7420529977491	-33.81
39.75228422345	-33.81
39.7625154491508	-33.81
39.7727466748516	-33.81
39.7829779005525	-33.81
39.7932091262533	-33.81
39.8034403519542	-33.81
39.813671577655	-33.81
39.8239028033558	-33.81
39.8341340290567	-27.449
39.8443652547575	-33.81
39.8545964804584	-33.81
39.8648277061592	-33.81
39.87505893186	-25.812
39.8852901575609	-25.353
39.8955213832617	-33.81
39.9057526089626	-33.81
39.9159838346634	-33.81
39.9262150603642	-33.81
39.9364462860651	-26.757
39.9466775117659	-25.353
39.9569087374667	-33.81
39.9671399631676	-33.81
39.9773711888684	-24.578
39.9876024145693	-24.652
39.9978336402701	-33.81
40.0080648659709	-33.81
40.0182960916718	-25.688
40.0285273173726	-25.252
40.0387585430735	-33.81
40.0489897687743	-33.81
40.0592209944751	-33.81
40.069452220176	-33.81
40.0796834458768	-33.81
40.0899146715777	-33.81
40.1001458972785	-22.618
40.1103771229793	-33.81
40.1206083486802	-33.81
40.130839574381	-33.81
40.1410708000818	-33.81
40.1513020257827	-24.807
40.1615332514835	-33.81
40.1717644771844	-33.81
40.1819957028852	-33.81
40.192226928586	-33.81
40.2024581542869	-33.81
40.2126893799877	-33.81
40.2229206056886	-33.81
40.2331518313894	-23.223
40.2433830570902	-33.81
40.2536142827911	-33.81
40.2638455084919	-33.81
40.2740767341928	-33.81
40.2843079598936	-30.459
40.2945391855944	-27.449
40.3047704112953	-28.954
40.3150016369961	-28.073
40.325232862697	-33.81
40.3354640883978	-23.954
40.3456953140986	-22.933
40.3559265397995	-33.81
40.3661577655003	-23.698
40.3763889912011	-33.81
40.386620216902	-33.81
40.3968514426028	-24.244
40.4070826683037	-33.81
40.4173138940045	-33.81
40.4275451197053	-33.81
40.4377763454062	-33.81
40.448007571107	-33.81
40.4582387968079	-33.81
40.4684700225087	-33.81
40.4787012482095	-33.81
40.4889324739104	-33.81
40.4991636996112	-33.81
40.5093949253121	-33.81
40.5196261510129	-33.81
40.5298573767137	-33.81
40.5400886024146	-33.81
40.5503198281154	-33.81
40.5605510538162	-24.578
40.5707822795171	-33.81
40.5810135052179	-33.81
40.5912447309188	-33.81
40.6014759566196	-33.81
40.6117071823204	-33.81
40.6219384080213	-25.688
40.6321696337221	-24.507
40.642400859423	-33.81
40.6526320851238	-33.81
40.6628633108246	-23.604
40.6730945365255	-33.81
40.6833257622263	-33.81
40.6935569879272	-33.81
40.703788213628	-33.81
40.7140194393288	-23.384
40.7242506650297	-33.81
40.7344818907305	-33.81
40.7447131164313	-33.81
40.7549443421322	-33.81
40.765175567833	-23.698
40.7754067935339	-33.81
40.7856380192347	-33.81
40.7958692449355	-24.652
40.8061004706364	-33.81
40.8163316963372	-33.81
40.8265629220381	-33.81
40.8367941477389	-25.943
40.8470253734397	-25.353
40.8572565991406	-33.81
40.8674878248414	-25.155
40.8777190505423	-25.353
40.8879502762431	-28.469
40.8981815019439	-23.954
40.9084127276448	-33.81
40.9186439533456	-33.81
40.9288751790465	-33.81
40.9391064047473	-33.81
40.9493376304481	-21.265
40.959568856149	-22.801
40.9698000818498	-33.81
40.9800313075506	-33.81
40.9902625332515	-24.507
41.0004937589523	-31.964
41.0107249846532	-21.737
41.020956210354	-29.578
41.0311874360548	-33.81
41.0414186617557	-33.81
41.0516498874565	-33.81
41.0618811131574	-33.81
41.0721123388582	-33.81
41.082343564559	-33.81
41.0925747902599	-33.81
41.1028060159607	-33.81
41.1130372416616	-26.084
41.1232684673624	-33.81
41.1334996930632	-33.81
41.1437309187641	-33.81
41.1539621444649	-33.81
41.1641933701657	-22.532
41.1744245958666	-33.81
41.1846558215674	-33.81
41.1948870472683	-23.698
41.2051182729691	-33.81
41.2153494986699	-33.81
41.2255807243708	-33.81
41.2358119500716	-33.81
41.2460431757725	-23.426
41.2562744014733	-33.81
41.2665056271741	-33.81
41.276736852875	-30.459
41.2869680785758	-33.81
41.2971993042767	-33.81
41.3074305299775	-33.81
41.3176617556783	-33.81
41.3278929813792	-23.848
41.33812420708	-33.81
41.3483554327808	-33.81
41.3585866584817	-33.81
41.3688178841825	-33.81
41.3790491098834	-33.81
41.3892803355842	-33.81
41.399511561285	-33.81
41.4097427869859	-33.81
41.4199740126867	-33.81
41.4302052383876	-25.063
41.4404364640884	-33.81
41.4506676897892	-33.81
41.4608989154901	-22.504
41.4711301411909	-33.81
41.4813613668918	-33.81
41.4915925925926	-33.81
41.5018238182934	-33.81
41.5120550439943	-28.469
41.5222862696951	-25.57
41.532517495396	-33.81
41.5427487210968	-33.81
41.5529799467976	-33.81
41.5632111724985	-33.81
41.5734423981993	-33.81
41.5836736239001	-33.81
41.593904849601	-24.244
41.6041360753018	-33.81
41.6143673010027	-33.81
41.6245985267035	-33.81
41.6348297524043	-33.81
41.6450609781052	-25.252
41.655292203806	-33.81
41.6655234295069	-33.81
41.6757546552077	-33.81
41.6859858809085	-33.81
41.6962171066094	-25.943
41.7064483323102	-33.81
41.7166795580111	-33.81
41.7269107837119	-23.513
41.7371420094127	-33.81
41.7473732351136	-24.307
41.7576044608144	-21.986
41.7678356865152	-23.11
41.7780669122161	-28.954
41.7882981379169	-33.81
41.7985293636178	-25.943
41.8087605893186	-24.065
41.8189918150194	-33.81
41.8292230407203	-33.81
41.8394542664211	-33.81
41.849685492122	-26.964
41.8599167178228	-21.879
41.8701479435236	-24.889
41.8803791692245	-25.353
41.8906103949253	-23.747
41.9008416206262	-33.81
41.911072846327	-33.81
41.9213040720278	-33.81
41.9315352977287	-27.739
41.9417665234295	-33.81
41.9519977491303	-33.81
41.9622289748312	-33.81
41.972460200532	-33.81
41.9826914262329	-33.81
41.9929226519337	-23.747
42.0031538776345	-33.81
42.0133851033354	-33.81
42.0236163290362	-33.81
42.0338475547371	-33.81
42.0440787804379	-22.504
42.0543100061387	-26.757
42.0645412318396	-33.81
42.0747724575404	-33.81
42.0850036832413	-26.757
42.0952349089421	-23.604
42.1054661346429	-33.81
42.1156973603438	-33.81
42.1259285860446	-24.009
42.1361598117455	-28.073
42.1463910374463	-26.394
42.1566222631471	-33.81
42.166853488848	-33.81
42.1770847145488	-28.469
42.1873159402496	-33.81
42.1975471659505	-19.848
42.2077783916513	-23.384
42.2180096173522	-33.81
42.228240843053	-33.81
42.2384720687538	-33.81
42.2487032944547	-33.81
42.2589345201555	-33.81
42.2691657458564	-33.81
42.2793969715572	-33.81
42.289628197258	-33.81
42.2998594229589	-33.81
42.3100906486597	-23.343
42.3203218743605	-33.81
42.3305531000614	-33.81
42.3407843257622	-24.244
42.3510155514631	-33.81
42.3612467771639	-33.81
42.3714780028647	-33.81
42.3817092285656	-33.81
42.3919404542664	-33.81
42.4021716799673	-33.81
42.4124029056681	-33.81
42.4226341313689	-33.81
42.4328653570698	-26.964
42.4430965827706	-22.242
42.4533278084715	-33.81
42.4635590341723	-24.438
42.4737902598731	-26.757
42.484021485574	-33.81
42.4942527112748	-33.81
42.5044839369757	-33.81
42.5147151626765	-28.469
42.5249463883773	-25.57
42.5351776140782	-33.81
42.545408839779	-33.81
42.5556400654798	-24.244
42.5658712911807	-28.073
42.5761025168815	-27.449
42.5863337425824	-33.81
42.5965649682832	-33.81
42.606796193984	-33.81
42.6170274196849	-33.81
42.6272586453857	-24.652
42.6374898710866	-27.739
42.6477210967874	-24.807
42.6579523224882	-25.353
42.6681835481891	-33.81
42.6784147738899	-33.81
42.6886459995907	-33.81
42.6988772252916	-33.81
42.7091084509924	-33.81
42.7193396766933	-33.81
42.7295709023941	-33.81
42.7398021280949	-33.81
42.7500333537958	-26.394
42.7602645794966	-23.604
42.7704958051975	-33.81
42.7807270308983	-33.81
42.7909582565991	-23.604
42.8011894823	-23.073
42.8114207080008	-31.964
42.8216519337017	-33.81
42.8318831594025	-33.81
42.8421143851033	-33.81
42.8523456108042	-30.459
42.862576836505	-33.81
42.8728080622059	-33.81
42.8830392879067	-33.81
42.8932705136075	-27.193
42.9035017393084	-33.81
42.9137329650092	-33.81
42.92396419071	-22.739
42.9341954164109	-33.81
42.9444266421117	-25.252
42.9546578678126	-22.369
42.9648890935134	-33.81
42.9751203192142	-25.063
42.9853515449151	-33.81
42.9955827706159	-33.81
43.0058139963168	-23.037
43.0160452220176	-33.81
43.0262764477184	-33.81
43.0365076734193	-33.81
43.0467388991201	-33.81
43.0569701248209	-26.757
43.0672013505218	-33.81
43.0774325762226	-23.343
43.0876638019235	-33.81
43.0978950276243	-33.81
43.1081262533252	-33.81
43.118357479026	-33.81
43.1285887047268	-33.81
43.1388199304277	-30.459
43.1490511561285	-33.81
43.1592823818293	-22.866
43.1695136075302	-33.81
43.179744833231	-33.81
43.1899760589319	-33.81
43.2002072846327	-33.81
43.2104385103335	-25.812
43.2206697360344	-26.233
43.2309009617352	-33.81
43.2411321874361	-33.81
43.2513634131369	-33.81
43.2615946388377	-33.81
43.2718258645386	-31.964
43.2820570902394	-26.964
43.2922883159402	-23.558
43.3025195416411	-25.063
43.3127507673419	-24.889
43.3229819930428	-25.063
43.3332132187436	-33.81
43.3434444444444	-24.371
43.3536756701453	-33.81
43.3639068958461	-33.81
43.374138121547	-28.954
43.3843693472478	-33.81
43.3946005729486	-33.81
43.4048317986495	-28.073
43.4150630243503	-28.469
43.4252942500512	-23.513
43.435525475752	-33.81
43.4457567014528	-33.81
43.4559879271537	-33.81
43.4662191528545	-33.81
43.4764503785554	-33.81
43.4866816042562	-33.81
43.496912829957	-33.81
43.5071440556579	-31.964
43.5173752813587	-33.81
43.5276065070595	-33.81
43.5378377327604	-24.244
43.5480689584612	-25.353
43.5583001841621	-23.147
43.5685314098629	-33.81
43.5787626355637	-33.81
43.5889938612646	-23.848
43.5992250869654	-33.81
43.6094563126663	-33.81
43.6196875383671	-33.81
43.6299187640679	-33.81
43.6401499897688	-23.604
43.6503812154696	-33.81
43.6606124411704	-33.81
43.6708436668713	-33.81
43.6810748925721	-33.81
43.691306118273	-24.065
43.7015373439738	-33.81
43.7117685696746	-33.81
43.7219997953755	-24.974
43.7322310210763	-23.223
43.7424622467772	-23.848
43.752693472478	-33.81
43.7629246981788	-33.81
43.7731559238797	-23.848
43.7833871495805	-28.954
43.7936183752814	-33.81
43.8038496009822	-33.81
43.814080826683	-33.81
43.8243120523839	-33.81
43.8345432780847	-33.81
43.8447745037856	-33.81
43.8550057294864	-33.81
43.8652369551872	-33.81
43.8754681808881	-26.394
43.8856994065889	-33.81
43.8959306322897	-33.81
43.9061618579906	-23.343
43.9163930836914	-33.81
43.9266243093923	-33.81
43.9368555350931	-23.185
43.9470867607939	-33.81
43.9573179864948	-33.81
43.9675492121956	-33.81
43.9777804378965	-33.81
43.9880116635973	-26.757
43.9982428892981	-33.81
44.008474114999	-33.81
44.0187053406998	-33.81
44.0289365664007	-26.394
44.0391677921015	-22.933
44.0493990178023	-33.81
44.0596302435032	-33.81
44.069861469204	-33.81
44.0800926949048	-33.81
44.0903239206057	-23.426
44.1005551463065	-33.81
44.1107863720074	-33.81
44.1210175977082	-24.123
44.131248823409	-33.81
44.1414800491099	-33.81
44.1517112748107	-26.757
44.1619425005116	-33.81
44.1721737262124	-28.469
44.1824049519132	-33.81
44.1926361776141	-26.394
44.2028674033149	-23.223
44.2130986290158	-24.244
44.2233298547166	-33.81
44.2335610804174	-33.81
44.2437923061183	-33.81
44.2540235318191	-21.9
44.26425475752	-25.353
44.2744859832208	-33.81
44.2847172089216	-33.81
44.2949484346225	-33.81
44.3051796603233	-23.223
44.3154108860241	-33.81
44.325642111725	-33.81
44.3358733374258	-33.81
44.3461045631267	-33.81
44.3563357888275	-22.169
44.3665670145283	-27.739
44.3767982402292	-24.065
44.38702946593	-33.81
44.3972606916309	-33.81
44.4074919173317	-26.394
44.4177231430325	-33.81
44.4279543687334	-33.81
44.4381855944342	-33.81
44.4484168201351	-27.193
44.4586480458359	-22.008
44.4688792715367	-26.757
44.4791104972376	-33.81
44.4893417229384	-33.81
44.4995729486392	-33.81
44.5098041743401	-22.77
44.5200354000409	-22.169
44.5302666257418	-33.81
44.5404978514426	-33.81
44.5507290771434	-33.81
44.5609603028443	-33.81
44.5711915285451	-23.037
44.581422754246	-33.81
44.5916539799468	-22.899
44.6018852056476	-26.233
44.6121164313485	-33.81
44.6223476570493	-33.81
44.6325788827502	-33.81
44.642810108451	-33.81
44.6530413341518	-24.807
44.6632725598527	-33.81
44.6735037855535	-33.81
44.6837350112543	-33.81
44.6939662369552	-33.81
44.704197462656	-25.812
44.7144286883569	-33.81
44.7246599140577	-33.81
44.7348911397585	-33.81
44.7451223654594	-33.81
44.7553535911602	-23.223
44.7655848168611	-33.81
44.7758160425619	-33.81
44.7860472682627	-31.964
44.7962784939636	-33.81
44.8065097196644	-22.618
44.8167409453653	-26.964
44.8269721710661	-33.81
44.8372033967669	-26.757
44.8474346224678	-33.81
44.8576658481686	-33.81
44.8678970738695	-33.81
44.8781282995703	-33.81
44.8883595252711	-33.81
44.898590750972	-33.81
44.9088219766728	-33.81
44.9190532023736	-33.81
44.9292844280745	-33.81
44.9395156537753	-25.812
44.9497468794762	-33.81
44.959978105177	-33.81
44.9702093308778	-23.9
44.9804405565787	-33.81
44.9906717822795	-25.353
45.0009030079804	-21.797
45.0111342336812	-24.578
45.021365459382	-23.037
45.0315966850829	-24.123
45.0418279107837	-33.81
45.0520591364846	-33.81
45.0622903621854	-33.81
45.0725215878862	-24.507
45.0827528135871	-24.578
45.0929840392879	-33.81
45.1032152649887	-24.807
45.1134464906896	-33.81
45.1236777163904	-25.353
45.1339089420913	-29.578
45.1441401677921	-33.81
45.1543713934929	-33.81
45.1646026191938	-25.57
45.1748338448946	-23.262
45.1850650705955	-22.422
45.1952962962963	-33.81
45.2055275219971	-25.063
45.215758747698	-24.807
45.2259899733988	-33.81
45.2362211990997	-33.81
45.2464524248005	-33.81
45.2566836505013	-28.954
45.2669148762022	-25.155
45.277146101903	-33.81
45.2873773276038	-29.578
45.2976085533047	-33.81
45.3078397790055	-26.757
45.3180710047064	-22.369
45.3283022304072	-33.81
45.338533456108	-33.81
45.3487646818089	-23.426
45.3589959075097	-33.81
45.3692271332106	-27.449
45.3794583589114	-33.81
45.3896895846122	-33.81
45.3999208103131	-24.371
45.4101520360139	-25.812
45.4203832617148	-33.81
45.4306144874156	-33.81
45.4408457131164	-33.81
45.4510769388173	-23.002
45.4613081645181	-24.065
45.4715393902189	-23.426
45.4817706159198	-23.426
45.4920018416206	-24.974
45.5022330673215	-21.445
45.5124642930223	-22.145
45.5226955187231	-23.558
45.532926744424	-33.81
45.5431579701248	-33.81
45.5533891958257	-21.986
45.5636204215265	-26.964
45.5738516472273	-24.307
45.5840828729282	-21.642
45.594314098629	-26.233
45.6045453243299	-33.81
45.6147765500307	-33.81
45.6250077757315	-33.81
45.6352390014324	-25.063
45.6454702271332	-26.964
45.6557014528341	-29.578
45.6659326785349	-33.81
45.6761639042357	-33.81
45.6863951299366	-33.81
45.6966263556374	-33.81
45.7068575813382	-23.343
45.7170888070391	-21.837
45.7273200327399	-33.81
45.7375512584408	-25.155
45.7477824841416	-24.578
45.7580137098424	-33.81
45.7682449355433	-33.81
45.7784761612441	-33.81
45.788707386945	-22.618
45.7989386126458	-22.242
45.8091698383466	-23.223
45.8194010640475	-22.242
45.8296322897483	-33.81
45.8398635154492	-33.81
45.85009474115	-33.81
45.8603259668508	-28.469
45.8705571925517	-24.009
45.8807884182525	-26.394
45.8910196439533	-33.81
45.9012508696542	-24.123
45.911482095355	-24.244
45.9217133210559	-23.65
45.9319445467567	-33.81
45.9421757724575	-33.81
45.9524069981584	-23.426
45.9626382238592	-33.81
45.9728694495601	-33.81
45.9831006752609	-22.77
45.9933319009617	-33.81
46.0035631266626	-24.807
46.0137943523634	-33.81
46.0240255780643	-33.81
46.0342568037651	-21.817
46.0444880294659	-23.698
46.0547192551668	-33.81
46.0649504808676	-33.81
46.0751817065684	-24.507
46.0854129322693	-23.797
46.0956441579701	-33.81
46.105875383671	-33.81
46.1161066093718	-25.155
46.1263378350726	-33.81
46.1365690607735	-22.504
46.1468002864743	-33.81
46.1570315121752	-33.81
46.167262737876	-22.122
46.1774939635768	-24.578
46.1877251892777	-33.81
46.1979564149785	-33.81
46.2081876406794	-33.81
46.2184188663802	-22.647
46.228650092081	-22.967
46.2388813177819	-23.185
46.2491125434827	-23.262
46.2593437691836	-33.81
46.2695749948844	-33.81
46.2798062205852	-33.81
46.2900374462861	-24.974
46.3002686719869	-21.699
46.3104998976877	-25.459
46.3207311233886	-28.469
46.3309623490894	-25.688
46.3411935747903	-33.81
46.3514248004911	-22.098
46.3616560261919	-33.81
46.3718872518928	-33.81
46.3821184775936	-23.037
46.3923497032945	-25.252
46.4025809289953	-30.459
46.4128121546961	-33.81
46.423043380397	-33.81
46.4332746060978	-22.449
46.4435058317986	-33.81
46.4537370574995	-28.469
46.4639682832003	-26.084
46.4741995089012	-33.81
46.484430734602	-28.469
46.4946619603028	-33.81
46.5048931860037	-33.81
46.5151244117045	-25.943
46.5253556374054	-33.81
46.5355868631062	-33.81
46.545818088807	-27.449
46.5560493145079	-33.81
46.5662805402087	-23.343
46.5765117659096	-33.81
46.5867429916104	-33.81
46.5969742173112	-28.954
46.6072054430121	-33.81
46.6174366687129	-27.193
46.6276678944138	-33.81
46.6378991201146	-24.123
46.6481303458154	-21.026
46.6583615715163	-24.009
46.6685927972171	-25.063
46.6788240229179	-28.469
46.6890552486188	-33.81
46.6992864743196	-33.81
46.7095177000205	-33.81
46.7197489257213	-33.81
46.7299801514221	-33.81
46.740211377123	-33.81
46.7504426028238	-24.578
46.7606738285247	-33.81
46.7709050542255	-26.084
46.7811362799263	-21.879
46.7913675056272	-23.426
46.801598731328	-22.266
46.8118299570288	-21.964
46.8220611827297	-28.954
46.8322924084305	-25.57
46.8425236341314	-33.81
46.8527548598322	-33.81
46.862986085533	-33.81
46.8732173112339	-33.81
46.8834485369347	-33.81
46.8936797626356	-33.81
46.9039109883364	-33.81
46.9141422140372	-30.459
46.9243734397381	-33.81
46.9346046654389	-33.81
46.9448358911398	-33.81
46.9550671168406	-33.81
46.9652983425414	-25.57
46.9755295682423	-33.81
46.9857607939431	-25.57
46.995992019644	-21.858
47.0062232453448	-24.371
47.0164544710456	-24.244
47.0266856967465	-33.81
47.0369169224473	-33.81
47.0471481481481	-22.395
47.057379373849	-33.81
47.0676105995498	-33.81
47.0778418252507	-33.81
47.0880730509515	-33.81
47.0983042766523	-33.81
47.1085355023532	-33.81
47.118766728054	-33.81
47.1289979537549	-33.81
47.1392291794557	-33.81
47.1494604051565	-23.11
47.1596916308574	-24.065
47.1699228565582	-24.807
47.1801540822591	-22.899
47.1903853079599	-33.81
47.2006165336607	-33.81
47.2108477593616	-33.81
47.2210789850624	-33.81
47.2313102107633	-24.371
47.2415414364641	-33.81
47.2517726621649	-33.81
47.2620038878658	-23.426
47.2722351135666	-22.369
47.2824663392674	-21.084
47.2926975649683	-26.964
47.3029287906691	-25.155
47.31316001637	-22.504
47.3233912420708	-33.81
47.3336224677716	-33.81
47.3438536934725	-33.81
47.3540849191733	-33.81
47.3643161448742	-33.81
47.374547370575	-33.81
47.3847785962758	-33.81
47.3950098219767	-27.449
47.4052410476775	-27.739
47.4154722733783	-22.647
47.4257034990792	-33.81
47.43593472478	-33.81
47.4461659504809	-23.002
47.4563971761817	-33.81
47.4666284018825	-27.193
47.4768596275834	-33.81
47.4870908532842	-33.81
47.4973220789851	-21.757
47.5075533046859	-33.81
47.5177845303867	-33.81
47.5280157560876	-33.81
47.5382469817884	-33.81
47.5484782074893	-23.747
47.5587094331901	-33.81
47.5689406588909	-24.371
47.5791718845918	-22.532
47.5894031102926	-33.81
47.5996343359935	-33.81
47.6098655616943	-33.81
47.6200967873951	-26.757
47.630328013096	-25.459
47.6405592387968	-33.81
47.6507904644976	-30.459
47.6610216901985	-25.688
47.6712529158993	-29.578
47.6814841416002	-26.964
47.691715367301	-33.81
47.7019465930018	-23.302
47.7121778187027	-22.369
47.7224090444035	-28.469
47.7326402701044	-23.65
47.7428714958052	-33.81
47.753102721506	-33.81
47.7633339472069	-23.343
47.7735651729077	-22.834
47.7837963986086	-33.81
47.7940276243094	-33.81
47.8042588500102	-23.262
47.8144900757111	-22.476
47.8247213014119	-25.063
47.8349525271127	-23.185
47.8451837528136	-22.075
47.8554149785144	-29.578
47.8656462042153	-22.933
47.8758774299161	-26.233
47.8861086556169	-33.81
47.8963398813178	-26.757
47.9065711070186	-33.81
47.9168023327195	-20.985
47.9270335584203	-22.476
47.9372647841211	-33.81
47.947496009822	-21.777
47.9577272355228	-22.422
47.9679584612237	-33.81
47.9781896869245	-33.81
47.9884209126253	-31.964
47.9986521383262	-23.037
48.008883364027	-24.728
48.0191145897278	-33.81
48.0293458154287	-33.81
48.0395770411295	-33.81
48.0498082668304	-23.302
48.0600394925312	-23.262
48.070270718232	-24.889
48.0805019439329	-21.757
48.0907331696337	-33.81
48.1009643953346	-25.57
48.1111956210354	-23.513
48.1214268467362	-33.81
48.1316580724371	-26.757
48.1418892981379	-33.81
48.1521205238388	-33.81
48.1623517495396	-31.964
48.1725829752404	-33.81
48.1828142009413	-33.81
48.1930454266421	-24.123
48.203276652343	-24.974
48.2135078780438	-21.817
48.2237391037446	-23.073
48.2339703294455	-33.81
48.2442015551463	-26.964
48.2544327808471	-33.81
48.264664006548	-22.169
48.2748952322488	-24.728
48.2851264579497	-33.81
48.2953576836505	-33.81
48.3055889093513	-33.81
48.3158201350522	-33.81
48.326051360753	-22.933
48.3362825864539	-33.81
48.3465138121547	-26.394
48.3567450378555	-23.9
48.3669762635564	-33.81
48.3772074892572	-33.81
48.3874387149581	-33.81
48.3976699406589	-26.568
48.4079011663597	-24.889
48.4181323920606	-24.974
48.4283636177614	-23.469
48.4385948434622	-33.81
48.4488260691631	-23.65
48.4590572948639	-23.848
48.4692885205648	-33.81
48.4795197462656	-23.747
48.4897509719664	-23.604
48.4999821976673	-24.889
48.5102134233681	-23.037
48.520444649069	-33.81
48.5306758747698	-33.81
48.5409071004706	-24.507
48.5511383261715	-24.974
48.5613695518723	-22.122
48.5716007775732	-21.964
48.581832003274	-24.009
48.5920632289748	-22.933
48.6022944546757	-22.008
48.6125256803765	-22.03
48.6227569060773	-33.81
48.6329881317782	-33.81
48.643219357479	-26.964
48.6534505831799	-33.81
48.6636818088807	-22.075
48.6739130345815	-24.244
48.6841442602824	-33.81
48.6943754859832	-33.81
48.7046067116841	-33.81
48.7148379373849	-26.233
48.7250691630857	-22.217
48.7353003887866	-22.933
48.7455316144874	-20.774
48.7557628401883	-23.302
48.7659940658891	-33.81
48.7762252915899	-25.812
48.7864565172908	-33.81
48.7966877429916	-22.647
48.8069189686925	-23.65
48.8171501943933	-33.81
48.8273814200941	-25.459
48.837612645795	-33.81
48.8478438714958	-33.81
48.8580750971966	-23.9
48.8683063228975	-33.81
48.8785375485983	-24.244
48.8887687742992	-25.57
48.899	-23.513


==> SNR_GMI.txt <==
wavelength	SNR	DataRate	NetRate
1480.24678971425	18.4236084620724	369.680251899913	340.343614620617
1480.48436464487	18.8959771134019	379.279097577159	351.659848197219
1480.72201584778	18.6962820637365	375.239295587057	347.534607670288
1480.95974335972	18.7696039961011	376.777478784742	348.909687845932
1481.19754721745	18.9180562137342	379.974463728446	347.534607670288
1481.43542745775	18.7313324114996	376.205670456015	344.491397445507
1481.67338411743	19.0155507122019	381.727736262686	356.055596299683
1481.91141723331	19.1975249333556	385.376583083935	359.504567887772
1482.14952684226	18.8602254998471	378.665532079047	347.534607670288
1482.38771298116	18.8281482782717	377.861448943851	347.895284437671
1482.62597568689	18.9713145889179	380.778309516909	353.778824205586
1482.8643149964	19.0706785992003	382.774401026407	354.83831220977
1483.10273094662	18.9958378978527	381.250258718312	354.83831220977
1483.34122357454	19.0556992046819	382.590170405822	352.719336201403
1483.57979291714	18.7686506947135	376.875606496346	344.40122825366
1483.81843901145	18.6969128727395	375.318010750966	343.274113355591
1484.05716189451	19.2046720113209	385.632143476654	353.778824205586
1484.2959616034	18.9505680984194	380.511445363504	348.909687845932
1484.53483817519	19.2756360038699	386.998558944431	360.518971296033
1484.77379164702	19.2463619209783	386.449454853299	358.49016447951
1485.01282205602	19.233239734752	386.066309295402	358.287283797858
1485.25192943935	18.9944092066069	381.342892793794	353.778824205586
1485.49111383419	19.1893242205458	385.195589742379	358.49016447951
1485.73037527778	19.1267547897701	383.92758643768	354.83831220977
1485.96971380733	18.7576822597139	376.85600376936	341.358018028878
1486.2091294601	18.8418936012076	378.536408602851	346.520204262028
1486.44862227339	18.999819782588	381.249625646811	351.659848197219
1486.6881922845	19.3664116253242	388.749404846795	360.518971296033
1486.92783953076	19.2814525841764	387.080281027672	358.49016447951
1487.16756404952	19.3436999094161	388.356631718695	357.272880389597
1487.40736587818	19.2822704034546	387.017549766479	357.069999707945
1487.64724505412	19.610125831811	393.724943537472	365.185226974035
1487.88720161478	19.6352807801255	394.160455194879	367.619795153862
1488.12723559761	19.6346952942779	394.200563518178	365.185226974035
1488.36734704009	19.4709680732749	390.87220038351	365.185226974035
1488.60753597973	19.3265070861781	388.00987283631	358.287283797858
1488.84780245403	19.3860137654978	389.206276773941	359.504567887772
1489.08814650055	19.4652759140972	390.770534302863	361.533374704294
1489.32856815688	19.1313262432689	383.926974519473	354.9961082955
1489.56906746059	19.1834624615453	385.024971617881	356.055596299683
1489.80964444933	19.421445368803	389.842336004368	363.967942884122
1490.05029916072	19.1919748660245	385.236088508663	352.719336201403
1490.29103163245	19.5034752937924	391.47179386547	363.967942884122
1490.5318419022	19.4765766892596	390.862253809339	365.185226974035
1490.7727300077	19.3138172508263	387.593681209621	358.49016447951
1491.0136959867	19.6017178282751	393.397288708521	368.837079243776
1491.25473987695	19.5180655177728	391.769514966325	367.619795153862
1491.49586171625	19.3536691848631	388.459357593784	362.750658794208
1491.73706154242	19.2239994811418	385.716775979874	359.504567887772
1491.9783393933	19.6303876997532	393.972370853039	369.851482652037
1492.21969530676	19.5526901327734	392.341382238227	366.402511063949
1492.46112932068	19.5967652232529	393.288227080101	368.837079243776
1492.70264147298	19.6558907536898	394.508226274149	369.851482652037
1492.94423180161	19.6791988808402	395.005410640895	368.431317880471
1493.18590034452	19.8130440509346	397.588423787075	374.314857648385
1493.4276471397	19.5182075813405	391.708210161405	367.619795153862
1493.66947222517	19.6884218498425	395.202848933191	369.851482652037
1493.91137563896	19.6710369762985	394.72370661973	368.634198562124
1494.15335741915	19.7400848976738	396.101047170946	371.88028946856
1494.3954176038	19.5398214594293	392.165858793738	364.170823565774
1494.63755623105	19.6702151297991	394.800118433022	369.851482652037
1494.87977333901	19.8269615106305	397.740665782821	373.097573558473
1495.12206896586	19.7152500032403	395.520397582147	371.88028946856
1495.36444314978	19.777685788416	396.874485009608	373.097573558473
1495.60689592898	19.8310503568588	397.912047962939	375.532141738299
1495.8494273417	19.9246634422328	399.749589107183	377.966709918125
1496.0920374262	19.9439904008373	400.116149189252	376.749425828211
1496.33472622076	19.5596195828585	392.545074898734	365.388107655687
1496.57749376369	19.4804668973255	390.946156325107	363.967942884122
1496.82034009333	19.6061367966168	393.506563983265	369.851482652037
1497.06326524803	19.7817839506148	396.953990702692	372.083170150211
1497.30626926619	19.6017511445077	393.28671623132	367.619795153862
1497.54935218621	19.6832679403229	395.002336238534	370.865886060299
1497.79251404653	19.731058994738	395.828385550811	373.097573558473
1498.0357548856	19.8737876239588	398.75101489059	374.314857648385
1498.27907474192	19.7511508103574	396.244562656483	373.097573558473
1498.52247365398	19.9068617001749	399.331711550785	375.532141738298
1498.76595166033	19.9390962740157	400.006554423109	379.183994008038
1499.00950879953	19.5849702272608	393.028052424514	361.736255385947
1499.25314511015	19.53020769634	391.92945050012	369.851482652037
1499.49686063081	19.5166628426929	391.597406601111	366.402511063949
1499.74065540015	19.3758982420055	389.10002088732	356.055596299683
1499.98452945682	19.1882887151681	385.198123575514	353.936620291316
1500.22848283952	19.2594143310261	386.714307780134	357.069999707945
1500.47251558694	19.3472007992839	388.353268306045	361.736255385947
1500.71662773783	19.6323608853841	394.04771204578	369.851482652037
1500.96081933094	19.4503891361464	390.339527942067	362.750658794208
1501.20509040506	19.9044719371711	399.30203785185	375.532141738298
1501.44944099902	19.728524461021	395.868447852159	370.865886060298
1501.69387115162	19.707086226801	395.472699560268	370.865886060299
1501.93838090176	19.6642357331177	394.588257657968	370.865886060299
1502.1829702883	19.6509385778474	394.260712071693	369.851482652037
1502.42763935016	19.4812073273827	390.887442677327	366.199630382297
1502.67238812628	19.3682521996825	388.709217386783	361.736255385947
1502.91721665563	20.0292032287614	401.789339157593	379.183994008038
1503.16212497719	19.5032818328866	391.382158275807	366.402511063948
1503.40711312997	19.5994892417237	393.304252290585	368.837079243776
1503.65218115302	19.5884011114114	393.035644258743	368.634198562124
1503.89732908539	19.8535541626194	398.355847171272	371.88028946856
1504.14255696619	19.8489134486491	398.246979901535	374.314857648386
1504.38786483453	19.6835717585517	394.963486216906	369.851482652037
1504.63325272954	19.8411775786923	398.084436679352	375.532141738298
1504.87872069039	19.9127294768093	399.543751631222	375.532141738298
1505.12426875629	19.7849987175178	396.974498242798	374.314857648386
1505.36989696644	19.9224406273683	399.712473193475	377.966709918125
1505.61560536009	20.0835626201357	402.892747072187	380.401278097952
1505.8613939765	19.9771747553368	400.760623084376	376.749425828211
1506.10726285498	20.1416589612527	403.922553879976	381.618562187866
1506.35321203485	20.1922811318504	404.968669661534	382.835846277779
1506.59924155544	20.1515183078069	404.2095554665	381.618562187866
1506.84535145614	19.8871630460869	398.896488828522	373.300454240124
1507.09154177634	19.9401557727331	400.034514653992	375.532141738299
1507.33781255546	19.9999221545639	401.157242465511	376.749425828211
1507.58416383296	19.9631535307857	400.491389969158	377.966709918125
1507.83059564831	19.7887486636011	397.058669593909	370.865886060299
1508.077108041	19.7218980685481	395.849073970428	367.619795153862
1508.32370105057	19.7679329227501	396.734278094312	368.431317880471
1508.57037471657	19.77899711911	396.920691468394	371.06876674195
1508.81712907858	19.8832886598664	398.995937171428	374.314857648385
1509.0639641762	19.6737699714356	395.030762449756	363.967942884122
1509.31088004906	19.8605792159136	398.533824826261	371.88028946856
1509.55787673682	19.9072278875999	399.501186999462	374.314857648385
1509.80495427916	19.965417749013	400.550215106338	376.749425828211
1510.05211271578	19.9022842342634	399.352047360932	373.097573558473
1510.29935208644	19.9726774603175	400.599280826649	377.966709918125
1510.54667243087	20.0519783872957	402.180270778263	379.183994008038
1510.79407378888	19.9980373249829	401.124634134462	379.183994008038
1511.04155620026	19.7549240709	396.406410288873	372.08317015021
1511.28911970487	19.9286988134605	399.82403774535	376.749425828211
1511.53676434257	19.8166512246472	397.615590061126	374.314857648386
1511.78449015323	20.1663682854355	404.51130565983	382.835846277779
1512.0322971768	19.7829197519804	396.994876495609	370.865886060299
1512.28018545319	19.7817406184607	396.950143453223	368.791994647853
1512.5281550224	20.2681348326169	406.392935635199	384.053130367693
1512.7762059244	19.9486239284326	400.161276562912	376.749425828212
1513.02433819922	20.0803110544193	402.82846219914	379.183994008038
1513.27255188692	19.9860442468253	400.89839994011	377.966709918125
1513.52084702756	20.0459441009609	402.052060342171	379.183994008038
1513.76922366124	20.1652064681559	404.405073617265	382.835846277779
1514.0176818281	20.0989877642814	403.155015219764	379.183994008038
1514.26622156828	20.0322034741055	401.969331396637	380.401278097952
1514.51484292197	19.8570702057218	398.496816394273	372.083170150211
1514.76354592936	19.9890526557359	401.04203158743	377.966709918125
1515.0123306307	19.7318221383224	395.862683952173	370.865886060298
1515.26119706624	20.2522846205154	406.038266106593	386.48769854752
1515.51014527627	20.0311112409199	401.821476114489	379.183994008038
1515.7591753011	20.1973136599063	405.050298812404	382.835846277779
1516.00828718106	20.2602463651798	406.255563197905	385.270414457606
1516.25748095653	20.2335325577784	405.756113037397	384.053130367693
1516.50675666789	20.2984404541773	406.993419468016	385.270414457606
1516.75611435556	20.0651666751788	402.465623770402	380.401278097952
1517.00555405999	20.1303425986647	403.719514208731	381.618562187866
1517.25507582164	20.0924189692999	402.998068113553	381.618562187866
1517.50467968102	20.13444157398	403.752723341685	381.618562187866
1517.75436567865	19.9296866797727	399.781674357605	377.966709918125
1518.00413385508	19.9858424840745	400.898780709746	377.966709918125
1518.25398425088	19.9158687473226	399.555333332108	375.532141738298
1518.50391690667	19.6153175826218	393.506506819974	369.851482652037
1518.75393186307	19.7646461483413	396.520782091418	371.88028946856
1519.00402916075	19.8472848372702	398.229742487295	376.749425828211
1519.25420884038	19.5417593288125	392.170850132095	366.402511063949
1519.50447094267	19.466710942874	390.63825401031	365.185226974035
1519.75481550838	19.5002112103303	391.269484661413	367.619795153862
1520.00524257825	19.6261211671322	393.775725091196	367.619795153862
1520.25575219309	19.6199409673235	393.610653058252	369.851482652037
1520.50634439371	19.2681547065683	386.717509224464	360.518971296033
1520.75701922097	19.5196581617165	391.639088694697	365.185226974035
1521.00777671572	19.5234871584071	391.774743835467	365.185226974035
1521.25861691887	19.6059724325377	393.373668346456	369.851482652037
1521.50953987135	19.7333859423127	395.908329020732	370.865886060299
1521.76054561412	19.6585548879435	394.450354526414	371.88028946856
1522.01163418815	19.6453386090044	394.165199217875	371.88028946856
1522.26280563444	19.6346385618533	393.950643675692	373.097573558473
1522.51405999405	19.4275327269258	389.730335003365	366.402511063949
1522.76539730802	19.4427849235817	390.1018431699	365.185226974035
1523.01681761745	19.366892201039	388.662387502646	363.967942884122
1523.26832096345	19.2337114510306	385.923776647345	359.504567887772
1523.51990738717	19.0699929963306	382.575490305712	356.055596299683
1523.77157692978	19.1735235643374	384.638597881797	357.272880389597
1524.02332963248	19.0220393297993	381.520527858153	353.778824205586
1524.27516553648	18.9598370533294	380.273674894986	353.778824205586
1524.52708468305	18.9996712570563	381.101206466283	353.778824205586
1524.77908711346	18.7764344422515	376.566904452881	348.909687845932
1525.03117286902	18.409757892879	369.00002332453	341.448187220723
1525.28334199107	17.9956151923704	360.521014579623	330.492630411501
1525.53559452096	17.494371332658	349.837510505824	323.797567916976
1525.78793050009	17.992224591917	360.470714741908	330.199580538003
1530.72717497142	21.0985319379425	422.576169618354	391.661155929651
1530.98123147507	22.598204593699	452.837423576436	428.260830899716
1531.2353723248	22.8367813771984	457.556240297193	432.501037146247
1531.48959756263	22.8578786645091	457.993088806556	432.501037146247
1531.7439072306	23.1917928407506	464.240581984006	433.840049645152
1531.99830137076	23.1695488972657	463.88841306438	433.840049645152
1532.25278002522	22.7258320784327	455.503447300933	426.698649650994
1532.50734323609	23.1410636115971	463.263385869511	433.840049645152
1532.76199104554	23.0108156076081	460.899243473385	433.840049645152
1533.01672349573	22.9366853144023	459.37667176597	433.840049645152
1533.27154062888	23.039006922267	461.406709476455	433.840049645152
1533.52644248722	23.0558665655005	461.687311327708	433.840049645152
1533.78142911301	23.0132822359103	460.856795138052	433.840049645152
1534.03650054854	23.1301641243382	463.085153886354	433.840049645152
1534.29165683614	22.8694239938524	458.332437481055	429.823012148438
1534.54689801814	23.0508374618715	461.665828020716	433.840049645152
1534.80222413693	22.9248628927193	459.289062203229	433.840049645152
1535.05763523491	22.9125017387836	458.940002083346	433.840049645152
1535.31313135452	23.054013826328	461.764748975643	433.840049645152
1535.5687125382	22.9356016070461	459.381790471768	433.840049645152
1535.82437882845	23.0094934438935	460.827695699852	433.840049645152
1536.08013026779	22.8375760660954	457.530893029616	433.840049645152
1536.33596689876	22.8678172201253	458.154552419029	433.840049645152
1536.59188876394	22.8308036818065	457.582701095001	433.840049645152
1536.84789590592	22.8928923427732	458.697700758012	433.840049645152
1537.10398836735	22.9014323608623	458.844082136444	433.840049645152
1537.36016619087	23.030379031697	461.306581750601	433.840049645152
1537.61642941917	22.8939521901735	458.635803767781	433.840049645152
1537.87277809497	22.8838827213479	458.450171419739	433.840049645152
1538.12921226101	23.0248626576401	461.127605241268	433.840049645152
1538.38573196007	23.015255826459	460.943435348983	433.840049645152
1538.64233723495	22.9535553924582	459.824128184628	433.840049645152
1538.89902812848	22.9290719940003	459.393489609781	433.840049645152
1539.1558046835	22.6425794093187	453.854424013713	429.823012148438
1539.41266694293	22.8980591109935	458.790502765328	433.840049645152
1539.66961494965	22.8642788365149	458.103177827917	433.840049645152
1539.92664874663	22.812587639028	457.02793988867	433.840049645152
1540.18376837684	22.8194740479154	457.149759065367	433.840049645152
1540.44097388327	23.0130113608107	460.944804264587	433.840049645152
1540.69826530895	22.9110013718948	459.036764398256	433.840049645152
1540.95564269696	22.8278371562497	457.459109799441	432.501037146247
1541.21310609036	22.8870255335229	458.571923814854	433.840049645152
1541.47065553229	22.9034396304682	458.818565518546	433.840049645152
1541.72829106588	22.8840770787169	458.431492084151	433.840049645152
1541.98601273431	22.8612365736503	458.070210938175	433.840049645152
1542.24382058078	22.9987454148316	460.70612307281	433.840049645152
1542.50171464853	22.9108654900851	458.991173626141	433.840049645152
1542.75969498081	22.8523203033241	457.933920316108	433.840049645152
1543.01776162092	22.9379398200085	459.545772806536	433.840049645152
1543.27591461217	22.9808170235915	460.401586600117	433.840049645152
1543.53415399792	22.9406525687785	459.568875677308	433.840049645152
1543.79247982154	22.9491789877631	459.690679937492	433.840049645152
1544.05089212643	22.8872652406341	458.54132929674	433.840049645152
1544.30939095603	23.0049287940762	460.868544769319	433.840049645152
1544.56797635381	23.1279588001793	463.131260937768	433.840049645152
1544.82664836326	23.1087134004797	462.78873874651	433.840049645152
1545.08540702789	23.0648916485523	461.993589855774	433.840049645152
1545.34425239127	22.9630221502571	460.022231509853	433.840049645152
1545.60318449697	22.7590720120051	456.080946369636	432.501037146247
1545.86220338861	22.9363613431431	459.411285345345	433.840049645152
1546.12130910981	22.8730598923719	458.304112544402	433.840049645152
1546.38050170426	22.8805035268325	458.400774927662	433.840049645152
1546.63978121564	22.9083190132798	458.93224675548	433.840049645152
1546.89914768769	22.8717436791033	458.236481592349	432.501037146247
1547.15860116417	22.8258952690113	457.322646519453	432.501037146247
1547.41814168884	23.0123643427773	460.85309841485	433.840049645152
1547.67776930555	22.9093779700978	458.858792805276	433.840049645152
1547.93748405811	23.0869443992971	462.312136216887	433.840049645152
1548.19728599042	23.0171004189842	460.946752694777	433.840049645152
1548.45717514638	22.8174473805377	457.190823171226	433.840049645152
1548.71715156991	22.7473870166501	455.851888303658	433.840049645152
1548.97721530498	22.8646662761288	458.047447927347	433.840049645152
1549.23736639559	22.826357432421	457.394315042392	433.840049645152
1549.49760488574	22.8983837835332	458.807313575731	433.840049645152
1549.75793081951	22.7978403107348	456.829092145612	432.501037146247
1550.01834424095	22.9659744209804	460.025821640936	433.840049645152
1550.2788451942	22.9383272702068	459.512084743094	433.840049645152
1550.53943372337	22.950335806681	459.71054045985	433.840049645152
1550.80010987266	22.9963960188533	460.732866899353	433.840049645152
1551.06087368625	22.998641889301	460.716309617412	433.840049645152
1551.32172520837	23.0380923424789	461.422457793351	433.840049645152
1551.58266448329	22.9152992575594	459.135906687712	433.840049645152
1551.84369155528	22.9182752905489	459.197439630387	433.840049645152
1552.10480646868	22.9649645720692	460.023108401208	433.840049645152
1552.36600926783	22.7590932166837	456.077218354975	432.501037146247
1552.6272999971	22.8678495512345	458.152604773702	433.840049645152
1552.88867870091	22.660885246338	454.203195615047	429.823012148438
1553.15014542369	22.8319162275053	457.523306223121	433.840049645152
1553.41170020991	22.9171699103503	459.158380651318	433.840049645152
1553.67334310407	22.7295621155665	455.520372847636	431.162024647343
1553.93507415069	23.0371508135595	461.357941186542	433.840049645152
1554.19689339434	22.8348932304805	457.507419414464	432.501037146247
1554.4588008796	22.9221352139092	459.252736481031	433.840049645152
1554.72079665109	23.0102478585474	460.826300730865	433.840049645152
1554.98288075346	22.9905075075453	460.607468497779	433.840049645152
1555.24505323139	22.735992841296	455.623127472131	432.501037146247
1555.50731412958	22.8321697310633	457.465668542773	432.501037146247
1555.76966349278	22.7429168584145	455.868194798973	428.260830899716
1556.03210136574	22.7945350908239	456.758473436885	433.840049645152
1556.29462779328	22.6131038435728	453.289019423983	426.698649650994
1556.55724282021	22.7757405128936	456.419096614714	432.501037146247
1556.81994649141	22.8499202935438	457.856729889432	431.707548258008
1557.08273885175	22.8618794388069	458.080447927576	431.162024647343
1557.34561994616	22.5572554119182	452.209576339438	425.35963715209
1557.60858981959	22.8645192634682	458.217359130154	432.501037146247
1557.87164851702	22.901499669926	458.921482845276	433.840049645152
1558.13479608346	22.898649456234	458.896572788376	433.840049645152
1558.39803256396	22.6092584570145	453.253491740213	426.698649650994
1558.66135800357	22.7489924982767	455.917593559591	431.162024647343
1558.92477244742	22.4264394957414	449.738936345435	419.780418406653
1559.18827594062	22.6242722310221	453.531432561869	425.136468402272
1559.45186852835	22.6767529295606	454.544720642998	429.823012148438
1559.71555025579	22.7403792458186	455.749357677083	429.823012148438
1559.97932116817	22.6044939931195	453.092861525856	428.260830899716
1560.24318131075	22.6241412553704	453.430768888719	428.260830899716
1560.50713072881	22.75807774815	456.065457907683	429.823012148438
1560.77116946767	22.4225586297029	449.457202380945	425.136468402272
1561.03529757268	22.6037247835418	453.094777535451	425.136468402272
1561.29951508921	22.7914118949068	456.819951520227	433.840049645152
1561.56382206267	22.6153176151263	453.265844005481	428.260830899716
1561.8282185385	22.6730488345654	454.383263322013	428.260830899716
1562.09270456218	22.7325854687941	455.543497368406	429.823012148438
1562.35728017919	22.7120298111937	455.104986220618	431.162024647343
1562.62194543508	22.6029867669595	453.023629260259	429.823012148438
1562.8867003754	22.548477896279	451.910718626673	429.823012148438
1563.15154504576	22.5228272449424	451.489099544495	426.698649650994
1563.41647949177	22.5799668495403	452.623591048365	426.698649650994
1563.68150375908	22.6624933483986	454.150469954254	431.162024647343
1563.9466178934	22.650056535535	453.936058519384	429.823012148438
1564.21182194042	22.7337238589619	455.526488836306	433.840049645152
1564.47711594591	22.5425870573116	451.845979359307	426.698649650994
1564.74249995563	22.5120304445964	451.235894073898	426.698649650994
1565.00797401541	22.3316873122854	447.707710223486	425.136468402272
1565.27353817108	22.1266813252189	443.602162035838	417.102393408842
1565.53919246851	21.9674118852389	440.328099683921	415.763380909938
1565.80493695361	22.3256706898851	447.552317783362	422.458443404463
1566.07077167232	21.7524930495699	436.072420178856	406.83663091724
1566.33669667059	19.2051776375657	383.041358347195	346.357899716707
1566.60271199443	6.50584763791584	142.524554950265	111.584374908733
1566.86881768986	-2.9450276757627	0.0319146733803924	0
1572.71309801848	21.8024695909115	437.013513730316	411.746343413223
1572.9812837802	21.8595541659591	438.203492194558	413.085355912128
1573.24956102189	21.986955586053	440.809576919524	414.424368411033
1573.51792979036	21.8905094460846	438.789322252909	413.085355912128
1573.78639013246	21.6151440169381	433.318216991841	404.158605919429
1574.05494209506	21.8888941331998	438.879527879533	410.407330914319
1574.32358572507	21.8517238021591	437.994869358179	413.085355912128
1574.59232106945	21.9227317642866	439.490755157132	413.085355912128
1574.86114817515	21.958022355079	440.206986539532	414.424368411033
1575.1300670892	21.9402640655783	439.853621616201	414.424368411033
1575.39907785862	21.9500425536201	440.071463558956	414.424368411033
1575.6681805305	21.9964802131618	441.032096801603	417.102393408842
1575.93737515192	21.8706516359071	438.462333853357	413.085355912128
1576.20666177003	21.8572641249827	438.142016975474	413.085355912128
1576.476040432	21.8119807945782	437.217418900773	410.407330914319
1576.74551118502	21.8052555954528	437.003251971078	411.746343413223
1577.01507407633	21.892430356336	438.866410177183	413.085355912128
1577.2847291532	21.9650529424455	440.304990442162	417.102393408842
1577.55447646291	21.9993086701813	441.042950768566	417.102393408842
1577.82431605279	22.0626653224923	442.273872114604	417.102393408842
1578.09424797022	21.9606588281373	440.292643429311	414.424368411033
1578.36427226258	22.0305250403266	441.655475196097	417.102393408842
1578.6343889773	21.9841536927133	440.700938987924	417.102393408842
1578.90459816183	21.8492784771028	438.041944204513	413.085355912128
1579.17489986368	21.8667533317194	438.236204873309	413.085355912128
1579.44529413035	21.6404725408249	433.959225615957	399.248893423445
1579.71578100942	21.5759003807717	432.521598466518	403.042762170342
1579.98636054847	21.6949119252975	434.893052686157	406.83663091724
1580.25703279511	21.7187448396262	435.382434056301	407.952474666328
1580.52779779701	21.8133797367784	437.249384373104	409.291487165232
1580.79865560185	21.8305285397798	437.667494369442	411.746343413223
1581.06960625735	21.7062988874517	435.112856537755	410.407330914319
1581.34064981127	21.7700370008284	436.40659852289	409.291487165232
1581.61178631138	21.8841296938078	438.661714332131	413.085355912128
1581.88301580551	21.8005357510215	437.032669036969	411.746343413223
1582.1543383415	21.7657543055974	436.293411081147	409.068318415414
1582.42575396725	21.7999039447081	437.010462812767	410.407330914319
1582.69726273066	21.7364820443566	435.677726284307	409.068318415414
1582.96886467969	21.5749230798739	432.515950382479	405.720787168154
1583.24055986231	21.6963720996446	434.91949369963	406.83663091724
1583.51234832655	21.6386936072444	433.756332609903	404.158605919429
1583.78423012045	21.7843622699549	436.830943188567	407.952474666328
1584.05620529209	21.8270696276852	437.507634048316	411.746343413223
1584.32827388958	21.627555891691	433.548191411974	406.83663091724
1584.60043596108	21.7662996124056	436.299242240787	410.407330914319
1584.87269155476	21.7421109607854	435.912912014058	409.068318415414
1585.14504071884	21.7326946401847	435.658625719403	409.068318415414
1585.41748350157	21.7427925477245	435.990434937076	407.952474666328
1585.69001995121	21.6946229178479	434.84978330681	410.407330914319
1585.96265011609	21.6796487345213	434.698246368992	406.83663091724
1586.23537404456	21.7153283227855	435.307750752718	409.068318415414
1586.50819178498	21.5698530436468	432.35068194721	405.720787168154
1586.78110338578	21.3811864737641	428.411129218574	399.025724673628
1587.0541088954	21.4078942271812	429.135540114848	400.364737172532
1587.32720836232	21.5574282358417	432.177982541985	404.381774669248
1587.60040183505	21.6504541833668	433.955898585982	405.720787168154
1587.87368936214	21.5463280497048	431.843038604877	404.381774669248
1588.14707099217	21.5095887216535	431.143386965455	404.381774669248
1588.42054677375	21.3763592274772	428.389323724838	397.686712174723
1588.69411675553	21.5859920516547	432.623438795803	404.381774669248
1588.96778098618	21.7509354927941	436.018427675363	409.068318415414
1589.24153951443	21.6217507093531	433.382603443494	406.83663091724
1589.51539238901	21.4220674285995	429.338819142943	401.703749671438
1589.78933965871	21.4395889946665	429.760195833425	403.042762170342
1590.06338137235	21.4462530467152	429.877929601619	401.703749671437
1590.33751757876	21.4706578712706	430.321182964363	400.364737172532
1590.61174832684	21.4260237012559	429.410405009607	403.042762170342
1590.8860736655	21.3890096833028	428.54083596402	401.703749671437
1591.16049364369	21.507221488039	431.103015692129	405.720787168154
1591.43500831039	21.4774273435547	430.480184244634	404.381774669248
1591.70961771461	21.4721789710565	430.344334339723	404.381774669248
1591.98432190542	21.6193110733881	433.337142457752	406.83663091724
1592.25912093188	21.445482693761	429.725665390881	401.703749671437
1592.53401484313	21.5337078314007	431.667114657573	405.720787168154
1592.80900368831	21.4926526852373	430.762211851349	403.042762170342
1593.08408751661	21.410611122106	429.08508128889	403.042762170342
1593.35926637725	21.4833879316711	430.622361508544	403.042762170342
1593.63454031949	21.3179773056267	427.153551931873	399.025724673628
1593.90990939261	21.3595137792544	427.954976964535	399.248893423445
1594.18537364593	21.1981196277962	424.851778746881	394.116012177644
1594.46093312882	21.1958674769785	424.699301485947	394.116012177644
1594.73658789066	21.5322402139342	431.595262858805	405.720787168154
1595.01233798087	21.2536821472824	425.897926031674	396.570868425636
1595.28818344892	21.3063750980236	426.892509206889	395.455024676549
1595.5641243443	21.5633989606863	432.224884912053	406.83663091724
1595.84016071654	21.4322613144633	429.580585483318	403.042762170342
1596.11629261519	21.2656885391861	426.214467694731	399.025724673628
1596.39252008986	21.3450938165216	427.712483884971	400.364737172532
1596.66884319018	21.3406898295253	427.766396819486	400.364737172532
1596.9452619658	21.3262082967522	427.458817036364	401.703749671437
1597.22177646644	21.1891801986049	424.503739507264	396.794037175454
1597.49838674182	21.1278431159939	423.205233229401	395.455024676549
1597.7750928417	21.2029684975288	424.831262482957	396.794037175454
1598.0518948159	21.4193281603201	429.286099115303	399.025724673628
1598.32879271425	21.2935417829022	426.782041721602	397.909880924541
1598.60578658662	21.4045395046043	428.87251479501	403.042762170342
1598.88287648292	21.2558745872742	425.889855105036	399.025724673628
1599.16006245309	21.2599932664422	426.07631737301	396.570868425636
1599.4373445471	21.4334478840672	429.498907869683	401.703749671437
1599.71472281497	21.2906725009703	426.660342126193	397.686712174723
1599.99219730674	21.2410356529556	425.679288643711	395.455024676549
1600.26976807248	21.1548502279521	423.892404391301	393.000168428557
1600.54743516232	21.145895934283	423.632298858785	393.000168428557
1600.8251986264	21.2138750600889	424.990368837746	394.339180927462
1601.1030585149	21.106300617987	422.736712498382	391.661155929651
1601.38101487805	21.0126639066975	420.915374046309	389.156706626144
1601.65906776609	21.1190693749484	423.085744706773	394.339180927462
1601.93721722933	21.1111786261436	422.901044565453	393.000168428557
1602.21546331807	21.2094697937453	425.011409653496	396.570868425636
1602.49380608268	20.7877330359329	416.21094513682	385.313244823733
1602.77224557355	21.0093861622015	420.86184176532	389.156706626144
1603.05078184112	21.1037302544146	422.745658317346	394.339180927462
1603.32941493583	20.9058350196467	418.618506626332	386.825833016941
1603.6081449082	20.8614846646524	417.881382325345	385.313244823733
1603.88697180876	20.9315761523581	419.246099170814	383.800656630526
1604.16589568807	20.8232195695887	416.90843719297	386.825833016941
1604.44491659674	20.6985026966446	414.293519016177	382.288068437318
1604.7240345854	20.8132192792873	416.822938342496	383.800656630526
1605.00324970474	20.8807916528378	418.172643810458	385.313244823733
1605.28256200547	20.8139276088718	416.712303183474	386.825833016941
1605.56197153832	20.8774305861137	418.075021016617	387.991269821542
1605.84147835407	20.783670517496	416.108855798234	385.313244823733
1606.12108250356	20.7638626840276	415.833413755894	382.288068437318
1606.40078403761	20.6984780309941	414.29911039959	383.800656630526
1606.68058300713	20.5743842980039	411.778208390542	380.056380939145
1606.96047946303	20.4054957712336	408.333464721371	376.708849691882
1607.24047345628	20.4987302135943	410.188106979822	378.940537190058
1607.52056503785	20.4081125505872	408.156080002766	378.940537190058
1607.80075425879	20.4885694402098	409.825044130312	382.288068437318
1608.08104117016	20.4781848275008	409.81425045394	378.940537190058
1608.36142582306	20.317448801075	406.296652843942	375.593005942794
1608.64190826862	20.3907568995326	407.837496901748	376.708849691882
1608.92248855801	20.3330128668318	406.757098990667	375.593005942794
1609.20316674244	20.3448109086535	406.940565216237	378.940537190058
1609.48394287316	20.263707373057	405.076510014107	377.82469344097
1609.76481700143	20.2252529966582	404.404925289969	374.377976082676
1610.04578917859	20.0305355202989	400.371240993858	366.343901089249
1610.32685945597	20.0811970303044	401.394283074517	368.228437198819
1610.60802788496	20.0010664459069	399.478786380664	370.708089974567
1610.88929451698	20.0568347991026	400.69747138469	370.708089974567
1611.1706594035	19.8874327741051	397.140384324897	366.666255950097
1611.452122596	19.9463425180585	398.538496392624	363.541893452653
1611.73368414601	19.801901401564	395.445044372567	363.541893452653
1612.01534410511	19.9684032171394	398.851936984339	366.666255950097
1612.29710252488	19.7468028748812	394.246572633003	363.541893452653
1612.57895945698	19.8580149144068	396.633358942114	363.541893452653
1612.86091495307	19.832125772285	395.941893893387	365.104074701375
1613.14296906486	19.7475618673062	394.106129743156	363.541893452653
1613.42512184411	19.4570791396185	387.936246237555	358.11145387376
1613.70737334258	19.5774305245467	390.453691396148	361.310205954477
1613.98972361211	19.6131211891755	391.163271405657	361.310205954477
1614.27217270454	19.5065602987614	389.088076221098	358.11145387376
1614.55472067178	19.1201616670236	380.669910226224	350.821274713056
1614.83736756573	19.3029144581285	384.545967068907	355.13587054286
1615.12011343837	19.2140969524229	382.736347287347	353.05296221123


==> Spectrum_3CH_RBW0.018nm.txt <==
wavelength	fibrein
1508.311	-31.7664258
1508.313	-31.7572255
1508.315	-31.7556168
1508.317	-31.7684665
1508.319	-31.7532603
1508.321	-31.7592768
1508.323	-31.7763143
1508.325	-31.7589471
1508.327	-31.7747365
1508.329	-31.7591718
1508.331	-31.7785699
1508.333	-31.7749993
1508.335	-31.7389279
1508.337	-31.7424426
1508.339	-31.7696669
1508.341	-31.7457521
1508.343	-31.7384805
1508.345	-31.7402696
1508.347	-31.751392
1508.349	-31.7588725
1508.351	-31.7552052
1508.353	-31.7713559
1508.355	-31.7463573
1508.357	-31.7682037
1508.359	-31.7689914
1508.361	-31.7647911
1508.363	-31.7588725
1508.365	-31.7726704
1508.367	-31.7613439
1508.369	-31.7825206
1508.371	-31.7771038
1508.373	-31.7743982
1508.375	-31.7836499
1508.377	-31.784629
1508.379	-31.7792469
1508.381	-31.7844407
1508.383	-31.7794356
1508.385	-31.7590969
1508.387	-31.7846216
1508.389	-31.7950726
1508.391	-31.7899044
1508.393	-31.8016462
1508.395	-31.8037257
1508.397	-31.803802
1508.399	-31.8044066
1508.401	-31.8316915
1508.403	-31.7953441
1508.405	-31.8000582
1508.407	-31.8133433
1508.409	-31.8119791
1508.411	-31.8172116
1508.413	-31.8030446
1508.415	-31.8058448
1508.417	-31.8191091
1508.419	-31.8131164
1508.421	-31.7966357
1508.423	-31.8223367
1508.425	-31.822451
1508.427	-31.8033473
1508.429	-31.828865
1508.431	-31.8215267
1508.433	-31.8067746
1508.435	-31.7944883
1508.437	-31.7929568
1508.439	-31.8046173
1508.441	-31.8050713
1508.443	-31.8043148
1508.445	-31.8109794
1508.447	-31.7818216
1508.449	-31.7953184
1508.451	-31.7877358
1508.453	-31.7820478
1508.455	-31.7976171
1508.457	-31.8087061
1508.459	-31.7860397
1508.461	-31.7874718
1508.463	-31.7779088
1508.465	-31.7649157
1508.467	-31.7541677
1508.469	-31.7484485
1508.471	-31.7627842
1508.473	-31.7404995
1508.475	-31.7272833
1508.477	-31.7293286
1508.479	-31.7387478
1508.481	-31.7268748
1508.483	-31.7450882
1508.485	-31.7186308
1508.487	-31.718898
1508.489	-31.7054071
1508.491	-31.7453125
1508.493	-31.7206347
1508.495	-31.7273205
1508.497	-31.6994933
1508.499	-31.7091813
1508.501	-31.7187422
1508.503	-31.7177404
1508.505	-31.709492
1508.507	-31.7135145
1508.509	-31.7171102
1508.511	-31.7220825
1508.513	-31.712144
1508.515	-31.7030775
1508.517	-31.7041495
1508.519	-31.7107359
1508.521	-31.7070561
1508.523	-31.6998629
1508.525	-31.7160718
1508.527	-31.7042975
1508.529	-31.7227509
1508.531	-31.7032624
1508.533	-31.723642
1508.535	-31.7504662
1508.537	-31.7149597
1508.539	-31.7113284
1508.541	-31.7048518
1508.543	-31.7344639
1508.545	-31.7281015
1508.547	-31.7206347
1508.549	-31.717481
1508.551	-31.7169618
1508.553	-31.7319697
1508.555	-31.7147223
1508.557	-31.7438644
1508.559	-31.7180756
1508.561	-31.7295557
1508.563	-31.7437521
1508.565	-31.7344692
1508.567	-31.7349906
1508.569	-31.7549634
1508.571	-31.7399919
1508.573	-31.7431923
1508.575	-31.7317885
1508.577	-31.7243139
1508.579	-31.7227906
1508.581	-31.7336868
1508.583	-31.7417004
1508.585	-31.7453206
1508.587	-31.7492424
1508.589	-31.7477849
1508.591	-31.7511487
1508.593	-31.749765
1508.595	-31.7537288
1508.597	-31.7549263
1508.599	-31.7596806
1508.601	-31.7636156
1508.603	-31.767104
1508.605	-31.7456337
1508.607	-31.7491297
1508.609	-31.7593436
1508.611	-31.7491677
1508.613	-31.7644031
1508.615	-31.7399096
1508.617	-31.7440882
1508.619	-31.7472993
1508.621	-31.7576424
1508.623	-31.7500641
1508.625	-31.7638407
1508.627	-31.737599
1508.629	-31.7394995
1508.631	-31.7582201
1508.633	-31.7600922
1508.635	-31.7221961
1508.637	-31.7267219
1508.639	-31.752382
1508.641	-31.7541779
1508.643	-31.7407304
1508.645	-31.7495412
1508.647	-31.7353629
1508.649	-31.7477478
1508.651	-31.7468883
1508.653	-31.740805
1508.655	-31.7374711
1508.657	-31.7499151
1508.659	-31.7472996
1508.661	-31.742185
1508.663	-31.7400594
1508.665	-31.7452086
1508.667	-31.7441629
1508.669	-31.7490178
1508.671	-31.7437527
1508.673	-31.7330169
1508.675	-31.7428943
1508.677	-31.7477849
1508.679	-31.7594673
1508.681	-31.746972
1508.683	-31.7503731
1508.685	-31.7426404
1508.687	-31.7556478
1508.689	-31.7359051
1508.691	-31.7443204
1508.693	-31.7533276
1508.695	-31.7585684
1508.697	-31.7351826
1508.699	-31.7664413
1508.701	-31.7517187
1508.703	-31.7558725
1508.705	-31.7670531
1508.707	-31.7738032
1508.709	-31.7587933
1508.711	-31.7445068
1508.713	-31.752168
1508.715	-31.7607417
1508.717	-31.7730887
1508.719	-31.7765106
1508.721	-31.7516388
1508.723	-31.769595
1508.725	-31.7707971
1508.727	-31.7614913
1508.729	-31.7661416
1508.731	-31.7817797
1508.733	-31.7617914
1508.735	-31.7908274
1508.737	-31.7727512
1508.739	-31.7650912
1508.741	-31.7620161
1508.743	-31.7582312
1508.745	-31.7549737
1508.747	-31.7756831
1508.749	-31.7795203
1508.751	-31.7529531
1508.753	-31.7634031
1508.755	-31.7776238
1508.757	-31.7710605
1508.759	-31.7786928
1508.761	-31.7637411
1508.763	-31.7720742
1508.765	-31.7657662
1508.767	-31.7720742
1508.769	-31.7785043
1508.771	-31.76358
1508.773	-31.7747053
1508.775	-31.7866404
1508.777	-31.767943
1508.779	-31.7716237
1508.781	-31.7753824
1508.783	-31.768694
1508.785	-31.7668171
1508.787	-31.7907141
1508.789	-31.7932963
1508.791	-31.7967182
1508.793	-31.821161
1508.795	-31.8171725
1508.797	-31.8283494
1508.799	-31.8241641
1508.801	-31.8251522
1508.803	-31.8548469
1508.805	-31.8616777
1508.807	-31.8551489
1508.809	-31.8635852
1508.811	-31.8719612
1508.813	-31.8951364
1508.815	-31.8857511
1508.817	-31.8879125
1508.819	-31.893513
1508.821	-31.9166014
1508.823	-31.9545811
1508.825	-31.9654916
1508.827	-31.956698
1508.829	-31.9959342
1508.831	-32.0056796
1508.833	-32.0136985
1508.835	-32.0596744
1508.837	-32.056784
1508.839	-32.0893881
1508.841	-32.1092288
1508.843	-32.1511853
1508.845	-32.1819715
1508.847	-32.2132265
1508.849	-32.2407291
1508.851	-32.2551971
1508.853	-32.283771
1508.855	-32.3362217
1508.857	-32.3804852
1508.859	-32.4082001
1508.861	-32.4677403
1508.863	-32.533881
1508.865	-32.5579552
1508.867	-32.6285613
1508.869	-32.6891795
1508.871	-32.7512273
1508.873	-32.837058
1508.875	-32.8891917
1508.877	-32.9840836
1508.879	-33.0520314
1508.881	-33.1289622
1508.883	-33.2558254
1508.885	-33.2948748
1508.887	-33.3903238
1508.889	-33.5429177
1508.891	-33.6517085
1508.893	-33.7607135
1508.895	-33.92811
1508.897	-34.0640798
1508.899	-34.2052344
1508.901	-34.3571924
1508.903	-34.5501433
1508.905	-34.7419374
1508.907	-34.8978024
1508.909	-35.0688658
1508.911	-35.2455222
1508.913	-35.4134726
1508.915	-35.5365457
1508.917	-35.7843892
1508.919	-35.9423017
1508.921	-36.1283129
1508.923	-36.2419364
1508.925	-36.166127
1508.927	-35.9608975
1508.929	-35.6036811
1508.931	-35.1028533
1508.933	-34.4949738
1508.935	-33.8710386
1508.937	-33.2949957
1508.939	-32.8051707
1508.941	-32.3651111
1508.943	-32.0667537
1508.945	-31.8375547
1508.947	-31.7091065
1508.949	-31.6085376
1508.951	-31.5673533
1508.953	-31.5660263
1508.955	-31.5544469
1508.957	-31.571695
1508.959	-31.5986657
1508.961	-31.6075239
1508.963	-31.6344642
1508.965	-31.6639912
1508.967	-31.6564809
1508.969	-31.6944591
1508.971	-31.7221261
1508.973	-31.7527494
1508.975	-31.7439259
1508.977	-31.7674823
1508.979	-31.779403
1508.981	-31.7717656
1508.983	-31.7821905
1508.985	-31.7709762
1508.987	-31.8016011
1508.989	-31.7701708
1508.991	-31.7889781
1508.993	-31.7821525
1508.995	-31.7972886
1508.997	-31.8015257
1508.999	-31.8106188
1509.001	-31.8327487
1509.003	-31.855682
1509.005	-31.8802861
1509.007	-31.892397
1509.009	-31.9235042
1509.011	-31.9144828
1509.013	-31.9151818
1509.015	-31.9319981
1509.017	-31.9329344
1509.019	-31.9303604
1509.021	-31.9385557
1509.023	-31.9446533
1509.025	-31.9304771
1509.027	-31.9214023
1509.029	-31.9228814
1509.031	-31.9099788
1509.033	-31.9028446
1509.035	-31.9153373
1509.037	-31.9207799
1509.039	-31.9270168
1509.041	-31.932349
1509.043	-31.9269695
1509.045	-31.9094356
1509.047	-31.931062
1509.049	-31.9323102
1509.051	-31.9369153
1509.053	-31.8867581
1509.055	-31.907992
1509.057	-31.9117731
1509.059	-31.9414244
1509.061	-31.9270216
1509.063	-31.9610561
1509.065	-31.9635702
1509.067	-31.9732086
1509.069	-31.9800665
1509.071	-31.9457662
1509.073	-31.9312322
1509.075	-31.9324024
1509.077	-31.9226986
1509.079	-31.910143
1509.081	-31.9433014
1509.083	-31.9067289
1509.085	-31.9194299
1509.087	-31.9165912
1509.089	-31.9271887
1509.091	-31.891513
1509.093	-31.8971203
1509.095	-31.8812053
1509.097	-31.8785841
1509.099	-31.862852
1509.101	-31.8473301
1509.103	-31.8464118
1509.105	-31.8461139
1509.107	-31.8579023
1509.109	-31.8282431
1509.111	-31.8502002
1509.113	-31.8248162
1509.115	-31.8118949
1509.117	-31.810529
1509.119	-31.8291578
1509.121	-31.8131473
1509.123	-31.8161316
1509.125	-31.8412514
1509.127	-31.8271003
1509.129	-31.8610098
1509.131	-31.8717309
1509.133	-31.8537625
1509.135	-31.8695765
1509.137	-31.8866454
1509.139	-31.8815359
1509.141	-31.8464121
1509.143	-31.8514637
1509.145	-31.8444236
1509.147	-31.8608949
1509.149	-31.8645038
1509.151	-31.8644653
1509.153	-31.8547583
1509.155	-31.8678742
1509.157	-31.8976621
1509.159	-31.966715
1509.161	-32.0288175
1509.163	-32.1354681
1509.165	-32.2593766
1509.167	-32.5006413
1509.169	-32.8204815
1509.171	-33.3024273
1509.173	-33.869002
1509.175	-34.4970005
1509.177	-35.1772957
1509.179	-35.7436841
1509.181	-36.0532989
1509.183	-36.1084783
1509.185	-35.7207498
1509.187	-35.2197519
1509.189	-34.5205475
1509.191	-33.8039431
1509.193	-33.2029733
1509.195	-32.7070722
1509.197	-32.3239447
1509.199	-32.0631848
1509.201	-31.8652709
1509.203	-31.7210973
1509.205	-31.6499808
1509.207	-31.6150176
1509.209	-31.5599419
1509.211	-31.554823
1509.213	-31.5464596
1509.215	-31.539574
1509.217	-31.5261547
1509.219	-31.5399304
1509.221	-31.5423914
1509.223	-31.5504887
1509.225	-31.5590103
1509.227	-31.562163
1509.229	-31.5828169
1509.231	-31.5882574
1509.233	-31.5929826
1509.235	-31.6230776
1509.237	-31.6262769
1509.239	-31.6519556
1509.241	-31.6588391
1509.243	-31.6742924
1509.245	-31.6567876
1509.247	-31.6555791
1509.249	-31.6591318
1509.251	-31.656238
1509.253	-31.6434769
1509.255	-31.6427466
1509.257	-31.6439877
1509.259	-31.6274405
1509.261	-31.6242771
1509.263	-31.6488834
1509.265	-31.6415418
1509.267	-31.6516631
1509.269	-31.6538215
1509.271	-31.6791715
1509.273	-31.6864444
1509.275	-31.703181
1509.277	-31.7076254
1509.279	-31.7122974
1509.281	-31.7069588
1509.283	-31.7261186
1509.285	-31.7244816
1509.287	-31.7170849
1509.289	-31.6704329
1509.291	-31.6708738
1509.293	-31.6512971
1509.295	-31.6240589
1509.297	-31.6200982
1509.299	-31.6302791
1509.301	-31.6213334
1509.303	-31.6070804
1509.305	-31.5929264
1509.307	-31.6169201
1509.309	-31.5825731
1509.311	-31.5821408
1509.313	-31.5884112
1509.315	-31.587834
1509.317	-31.5994595
1509.319	-31.6248406
1509.321	-31.6419652
1509.323	-31.6361645
1509.325	-31.6610648
1509.327	-31.6475914
1509.329	-31.6370397
1509.331	-31.6450335
1509.333	-31.6337953
1509.335	-31.6359456
1509.337	-31.6392646
1509.339	-31.6360241
1509.341	-31.6310992
1509.343	-31.6490902
1509.345	-31.6724469
1509.347	-31.6857758
1509.349	-31.6817953
1509.351	-31.6869938
1509.353	-31.6816847
1509.355	-31.678569
1509.357	-31.6848913
1509.359	-31.6748004
1509.361	-31.6676701
1509.363	-31.6582051
1509.365	-31.6556776
1509.367	-31.6384616
1509.369	-31.6310269
1509.371	-31.6163904
1509.373	-31.6152148
1509.375	-31.6174283
1509.377	-31.6371489
1509.379	-31.6122766
1509.381	-31.6230228
1509.383	-31.6031489
1509.385	-31.6166296
1509.387	-31.6206605
1509.389	-31.6348524
1509.391	-31.6297161
1509.393	-31.6216411
1509.395	-31.6370397
1509.397	-31.6359094
1509.399	-31.6183724
1509.401	-31.5901424
1509.403	-31.584086
1509.405	-31.6016604
1509.407	-31.5752331
1509.409	-31.5811688
1509.411	-31.5775346
1509.413	-31.5622023
1509.415	-31.5742264
1509.417	-31.5966409
1509.419	-31.5889157
1509.421	-31.6083625
1509.423	-31.642338
1509.425	-31.7260119
1509.427	-31.7980719
1509.429	-31.9611204
1509.431	-32.1678117
1509.433	-32.4535741
1509.435	-32.7666577
1509.437	-33.1314682
1509.439	-33.4949778
1509.441	-33.7484718
1509.443	-33.8555944
1509.445	-33.8262693
1509.447	-33.6474621
1509.449	-33.3963576
1509.451	-33.0985587
1509.453	-32.7703493
1509.455	-32.4353008
1509.457	-32.1711515
1509.459	-31.9905383
1509.461	-31.8686154
1509.463	-31.763745
1509.465	-31.7184286
1509.467	-31.7082202
1509.469	-31.6982944
1509.471	-31.7009594
1509.473	-31.680353
1509.475	-31.700848
1509.477	-31.6779225
1509.479	-31.6673313
1509.481	-31.68367
1509.483	-31.6994049
1509.485	-31.6907549
1509.487	-31.6873218
1509.489	-31.6881185
1509.491	-31.6653479
1509.493	-31.6657887
1509.495	-31.6533596
1509.497	-31.6448003
1509.499	-31.630173
1509.501	-31.6463357
1509.503	-31.6388487
1509.505	-31.6277178
1509.507	-31.6387754
1509.509	-31.6411843
1509.511	-31.6549338
1509.513	-31.659075
1509.515	-31.6814585
1509.517	-31.6583048
1509.519	-31.6835965
1509.521	-31.6917517
1509.523	-31.7099157
1509.525	-31.7186142
1509.527	-31.7124119
1509.529	-31.7177968
1509.531	-31.7254582
1509.533	-31.724714
1509.535	-31.70607
1509.537	-31.7292569
1509.539	-31.73095
1509.541	-31.7260541
1509.543	-31.7224441
1509.545	-31.7089618
1509.547	-31.7140082
1509.549	-31.7248999
1509.551	-31.7193577
1509.553	-31.7361926
1509.555	-31.7401216
1509.557	-31.7490972
1509.559	-31.7484228
1509.561	-31.742027
1509.563	-31.7428869
1509.565	-31.7467388
1509.567	-31.6994036
1509.569	-31.6978126
1509.571	-31.7293753
1509.573	-31.722806
1509.575	-31.721891
1509.577	-31.7544913
1509.579	-31.7721817
1509.581	-31.7903228
1509.583	-31.7968659
1509.585	-31.8135144
1509.587	-31.7994787
1509.589	-31.7913283
1509.591	-31.7781702
1509.593	-31.7587665
1509.595	-31.7627453
1509.597	-31.783374
1509.599	-31.7698866
1509.601	-31.7555034
1509.603	-31.7845064
1509.605	-31.7705853
1509.607	-31.7631959
1509.609	-31.7603422
1509.611	-31.7670285
1509.613	-31.7755704
1509.615	-31.7505567
1509.617	-31.7266182
1509.619	-31.7198821
1509.621	-31.734446
1509.623	-31.6929209
1509.625	-31.68909
1509.627	-31.6842192
1509.629	-31.6701526
1509.631	-31.689976
1509.633	-31.6573779
1509.635	-31.6542267
1509.637	-31.6232041
1509.639	-31.6186761
1509.641	-31.6095152
1509.643	-31.6026684
1509.645	-31.594424
1509.647	-31.6064347
1509.649	-31.6124526
1509.651	-31.6029587
1509.653	-31.5805731
1509.655	-31.5843776
1509.657	-31.5726937
1509.659	-31.5524312
1509.661	-31.5414253
1509.663	-31.5158045
1509.665	-31.4910401
1509.667	-31.4772331
1509.669	-31.4462576
1509.671	-31.4163684
1509.673	-31.4070992
1509.675	-31.4004815
1509.677	-31.4040756
1509.679	-31.4154725
1509.681	-31.516224
1509.683	-31.6468583
1509.685	-31.8466936
1509.687	-32.1069837
1509.689	-32.4789651
1509.691	-32.9179687
1509.693	-33.4539971
1509.695	-33.9726627
1509.697	-34.5237345
1509.699	-34.9927246
1509.701	-35.4450639
1509.703	-35.7049091
1509.705	-35.8202849
1509.707	-35.7230098
1509.709	-35.6096876
1509.711	-35.5389453
1509.713	-35.3010208
1509.715	-35.1107167
1509.717	-34.9136339
1509.719	-34.7347774
1509.721	-34.543571
1509.723	-34.3564777
1509.725	-34.2090408
1509.727	-34.041816
1509.729	-33.874924
1509.731	-33.7092069
1509.733	-33.5791569
1509.735	-33.4583245
1509.737	-33.3460605
1509.739	-33.2232598
1509.741	-33.0868662
1509.743	-32.9983003
1509.745	-32.9193905
1509.747	-32.8131846
1509.749	-32.7297418
1509.751	-32.6669804
1509.753	-32.6033348
1509.755	-32.5270962
1509.757	-32.4644474
1509.759	-32.4076014
1509.761	-32.3499422
1509.763	-32.2918928
1509.765	-32.2592168
1509.767	-32.2188085
1509.769	-32.1582345
1509.771	-32.1413978
1509.773	-32.117242
1509.775	-32.0778047
1509.777	-32.0475776
1509.779	-32.0324828
1509.781	-32.0274493
1509.783	-31.9905172
1509.785	-31.9706898
1509.787	-31.9571558
1509.789	-31.9393575
1509.791	-31.9187497
1509.793	-31.9160638
1509.795	-31.9158692
1509.797	-31.8902245
1509.799	-31.8792915
1509.801	-31.8880206
1509.803	-31.8733531
1509.805	-31.8717697
1509.807	-31.8506369
1509.809	-31.8396468
1509.811	-31.8419036
1509.813	-31.8378113
1509.815	-31.8420191
1509.817	-31.8605016
1509.819	-31.8496019
1509.821	-31.8417894
1509.823	-31.8541712
1509.825	-31.8455406
1509.827	-31.839379
1509.829	-31.8433965
1509.831	-31.8360536
1509.833	-31.856852
1509.835	-31.8561999
1509.837	-31.8644614
1509.839	-31.854043
1509.841	-31.8784459
1509.843	-31.8591187
1509.845	-31.8688483
1509.847	-31.8754367
1509.849	-31.8563917
1509.851	-31.8672699
1509.853	-31.8851647
1509.855	-31.8869046
1509.857	-31.8715522
1509.859	-31.8712748
1509.861	-31.8673469
1509.863	-31.8659618
1509.865	-31.8681938
1509.867	-31.8473025
1509.869	-31.889805
1509.871	-31.8942179
1509.873	-31.8936595
1509.875	-31.8802981
1509.877	-31.8889926
1509.879	-31.8997977
1509.881	-31.8906176
1509.883	-31.8913526
1509.885	-31.909697
1509.887	-31.9201644
1509.889	-31.9137802
1509.891	-31.9013491
1509.893	-31.9199695
1509.895	-31.9030565
1509.897	-31.9030561
1509.899	-31.9181389
1509.901	-31.8862081
1509.903	-31.9018922
1509.905	-31.8821054
1509.907	-31.9010778
1509.909	-31.8950701
1509.911	-31.8764782
1509.913	-31.8824605
1509.915	-31.8578893
1509.917	-31.8651153
1509.919	-31.8779827
1509.921	-31.8704269
1509.923	-31.8644449
1509.925	-31.8763627
1509.927	-31.8783684
1509.929	-31.8664627
1509.931	-31.8649615
1509.933	-31.8617311
1509.935	-31.8525902
1509.937	-31.8656541
1509.939	-31.8648696
1509.941	-31.8444637
1509.943	-31.8664239
1509.945	-31.8631151
1509.947	-31.8594247
1509.949	-31.8713149
1509.951	-31.8456129
1509.953	-31.8519758
1509.955	-31.8559675
1509.957	-31.8471759
1509.959	-31.8529735
1509.961	-31.830623
1509.963	-31.8360856
1509.965	-31.8481418
1509.967	-31.8448085
1509.969	-31.8265791
1509.971	-31.849292
1509.973	-31.8482401
1509.975	-31.8391057
1509.977	-31.841937
1509.979	-31.8407128
1509.981	-31.8332202
1509.983	-31.8397948
1509.985	-31.8345952
1509.987	-31.8435452
1509.989	-31.8333833
1509.991	-31.8451537
1509.993	-31.8373471
1509.995	-31.8472222
1509.997	-31.852398
1509.999	-31.8695811
1510.001	-31.8594247
1510.003	-31.8721242
1510.005	-31.8740207
1510.007	-31.8600011
1510.009	-31.8756714
1510.011	-31.8799931
1510.013	-31.8897335
1510.015	-31.8832377
1510.017	-31.8932176
1510.019	-31.8969369
1510.021	-31.9096686
1510.023	-31.9115797
1510.025	-31.9106796
1510.027	-31.8984104
1510.029	-31.8990308
1510.031	-31.8949218
1510.033	-31.8731648
1510.035	-31.8967817
1510.037	-31.9056664
1510.039	-31.9086508
1510.041	-31.8745531
1510.043	-31.9180741
1510.045	-31.8883409
1510.047	-31.8993405
1510.049	-31.8831218
1510.051	-31.8963168
1510.053	-31.9062493
1510.055	-31.8994268
1510.057	-31.8908239
1510.059	-31.8916364
1510.061	-31.9062592
1510.063	-31.9197237
1510.065	-31.9159837
1510.067	-31.8993106
1510.069	-31.8867217
1510.071	-31.8932635
1510.073	-31.8743391
1510.075	-31.8927985
1510.077	-31.8936117
1510.079	-31.8909398
1510.081	-31.9246363
1510.083	-31.8968673
1510.085	-31.8881531
1510.087	-31.8922954
1510.089	-31.899294
1510.091	-31.8824694
1510.093	-31.8820058
1510.095	-31.8799196
1510.097	-31.8874567
1510.099	-31.879147
1510.101	-31.8898947
1510.103	-31.8928372
1510.105	-31.8647201
1510.107	-31.8708158
1510.109	-31.878182
1510.111	-31.8732056
1510.113	-31.851897
1510.115	-31.880731
1510.117	-31.893302
1510.119	-31.8673105
1510.121	-31.8816196
1510.123	-31.8728419
1510.125	-31.8796887
1510.127	-31.8844405
1510.129	-31.8774489
1510.131	-31.8904753
1510.133	-31.8946967
1510.135	-31.9001251
1510.137	-31.8854842
1510.139	-31.8956346
1510.141	-31.8957042
1510.143	-31.8850977
1510.145	-31.8881534
1510.147	-31.9046279
1510.149	-31.8777195
1510.151	-31.8850203
1510.153	-31.8770244
1510.155	-31.8927056
1510.157	-31.8789931
1510.159	-31.8903591
1510.161	-31.8764456
1510.163	-31.8994268
1510.165	-31.8672717
1510.167	-31.8764456
1510.169	-31.8752883
1510.171	-31.8903588
1510.173	-31.8680958
1510.175	-31.8740154
1510.177	-31.8759055
1510.179	-31.8749827
1510.181	-31.8648857
1510.183	-31.8791514
1510.185	-31.8718198
1510.187	-31.8777616
1510.189	-31.8784799
1510.191	-31.8524706
1510.193	-31.882281
1510.195	-31.880465
1510.197	-31.8487869
1510.199	-31.8614226
1510.201	-31.8719741
1510.203	-31.8608073
1510.205	-31.8611481
1510.207	-31.8713576
1510.209	-31.8525858
1510.211	-31.8647317
1510.213	-31.863077
1510.215	-31.8481349
1510.217	-31.8493624
1510.219	-31.8386749
1510.221	-31.8529698
1510.223	-31.8510722
1510.225	-31.8520482
1510.227	-31.8690839
1510.229	-31.8516642
1510.231	-31.8522399
1510.233	-31.8335121
1510.235	-31.8351176
1510.237	-31.857194
1510.239	-31.8467331
1510.241	-31.8450691
1510.243	-31.8493627
1510.245	-31.8555035
1510.247	-31.852125
1510.249	-31.8547737
1510.251	-31.8369526
1510.253	-31.8430384
1510.255	-31.8303034
1510.257	-31.8437276
1510.259	-31.8406263
1510.261	-31.8356913
1510.263	-31.8492089
1510.265	-31.8340853
1510.267	-31.8476749
1510.269	-31.8405114
1510.271	-31.8529079
1510.273	-31.8665414
1510.275	-31.8464866
1510.277	-31.8609615
1510.279	-31.8574241
1510.281	-31.864732
1510.283	-31.8804266
1510.285	-31.8755997
1510.287	-31.8713959
1510.289	-31.8577475
1510.291	-31.8770667
1510.293	-31.8814691
1510.295	-31.8620381
1510.297	-31.8721287
1510.299	-31.8491322
1510.301	-31.8851032
1510.303	-31.8846006
1510.305	-31.8779861
1510.307	-31.8942471
1510.309	-31.9094296
1510.311	-31.891457


==> Spectrum_RBW0.745nm.txt <==
wavelength	fibrein	fibreout	rx
1460	-32.8398573	-50.584192	-30.0627686
1460.16	-32.7547143	-50.1194874	-29.9448514
1460.32	-32.6849422	-50.6759575	-29.8278217
1460.48	-32.6091553	-50.2472648	-29.7241975
1460.64	-32.5304544	-50.6691198	-29.6154607
1460.8	-32.4420579	-51.0755271	-29.5013496
1460.96	-32.3582969	-50.9399275	-29.3871787
1461.12	-32.2393236	-50.1727895	-29.2536916
1461.28	-32.1206598	-50.859944	-29.123598
1461.44	-31.9944322	-50.7754247	-28.98035
1461.6	-31.8734053	-49.9595395	-28.8319194
1461.76	-31.7232447	-49.4998097	-28.6797324
1461.92	-31.5954627	-49.3010745	-28.5215836
1462.08	-31.4587543	-49.1612494	-28.3656087
1462.24	-31.3282977	-49.5070588	-28.2283125
1462.4	-31.2140205	-49.8631643	-28.0903658
1462.56	-31.115106	-49.4508538	-27.9728164
1462.72	-31.041753	-49.3238112	-27.8701907
1462.88	-30.9781075	-48.7530653	-27.7920309
1463.04	-30.9065233	-49.7298874	-27.7119662
1463.2	-30.8418119	-49.1533567	-27.63049
1463.36	-30.7764682	-48.7378916	-27.5547026
1463.52	-30.7160855	-48.9663928	-27.4681745
1463.68	-30.6330731	-48.3509455	-27.3636849
1463.84	-30.5305226	-48.042006	-27.2544673
1464	-30.4448828	-48.3539455	-27.1388383
1464.16	-30.3453896	-48.3244532	-27.0188846
1464.32	-30.2311462	-47.7504906	-26.8917017
1464.48	-30.1101098	-48.6617393	-26.7574356
1464.64	-29.9731941	-48.2980468	-26.6167416
1464.8	-29.8712377	-47.9363151	-26.4885054
1464.96	-29.755613	-48.3197249	-26.3654043
1465.12	-29.6493479	-47.1306307	-26.2406292
1465.28	-29.5462489	-47.0907813	-26.1279362
1465.44	-29.4475957	-47.5453257	-26.0195499
1465.6	-29.3609815	-47.1713883	-25.9215558
1465.76	-29.2841351	-47.0572047	-25.828756
1465.92	-29.2134905	-47.1511838	-25.748196
1466.08	-29.1631788	-47.4063548	-25.6833379
1466.24	-29.1235637	-47.5384598	-25.6168152
1466.4	-29.0663369	-46.9576811	-25.5509605
1466.56	-29.0048732	-46.9887031	-25.4794499
1466.72	-28.9510326	-46.8840902	-25.4057531
1466.88	-28.8829574	-47.156933	-25.3093628
1467.04	-28.7982188	-46.5054934	-25.1984173
1467.2	-28.7054454	-46.5733561	-25.0738856
1467.36	-28.6029057	-46.5236294	-24.9545577
1467.52	-28.4757387	-46.3159913	-24.8210184
1467.68	-28.360994	-46.43896	-24.6806463
1467.84	-28.2437836	-46.4733561	-24.5529377
1468	-28.1280316	-46.1843645	-24.4237328
1468.16	-28.0319634	-45.8348305	-24.2991916
1468.32	-27.9214811	-45.7524283	-24.1818213
1468.48	-27.829331	-45.860788	-24.0830393
1468.64	-27.7643838	-45.6678576	-23.9994317
1468.8	-27.7024804	-45.4924961	-23.9232307
1468.96	-27.6505349	-45.564351	-23.8614938
1469.12	-27.6075496	-45.1470805	-23.8104211
1469.28	-27.5928732	-45.2792287	-23.7740601
1469.44	-27.5504779	-45.3765054	-23.7204404
1469.6	-27.4975199	-45.3139033	-23.6555876
1469.76	-27.4274541	-45.105043	-23.5757409
1469.92	-27.3449535	-45.0245831	-23.4872069
1470.08	-27.2464292	-45.0624566	-23.37393
1470.24	-27.1508314	-45.057311	-23.2603586
1470.4	-27.0694475	-44.6400986	-23.1582985
1470.56	-26.9637564	-44.5140185	-23.0320085
1470.72	-26.8525518	-44.7564556	-22.9017684
1470.88	-26.7408091	-44.3371948	-22.7676929
1471.04	-26.6387429	-44.4880086	-22.6343939
1471.2	-26.5175794	-44.4770974	-22.4953124
1471.36	-26.4231522	-44.3213064	-22.3811347
1471.52	-26.333969	-43.9524307	-22.2809884
1471.68	-26.2628987	-44.038665	-22.1932879
1471.84	-26.2131668	-43.8922405	-22.1235238
1472	-26.1838786	-43.8037818	-22.0862612
1472.16	-26.1447186	-43.7465629	-22.0334787
1472.32	-26.1083957	-43.7449559	-21.9799859
1472.48	-26.0682284	-43.8911249	-21.9177108
1472.64	-26.0152781	-43.5682015	-21.8551857
1472.8	-25.9473363	-43.6024161	-21.7683128
1472.96	-25.8696273	-43.4309855	-21.6647529
1473.12	-25.789392	-43.5227485	-21.5652744
1473.28	-25.7121149	-43.279643	-21.462857
1473.44	-25.6240118	-43.437016	-21.3592483
1473.6	-25.5217487	-43.1200522	-21.2352262
1473.76	-25.4163846	-43.081396	-21.1016597
1473.92	-25.3102151	-42.8944909	-20.9793887
1474.08	-25.2118682	-42.8793159	-20.8606303
1474.24	-25.1162603	-42.6965311	-20.7425099
1474.4	-25.0388756	-42.5934201	-20.6432844
1474.56	-24.9782916	-42.4303501	-20.5567744
1474.72	-24.9284138	-42.4721804	-20.4835432
1474.88	-24.8869202	-42.5319354	-20.4205445
1475.04	-24.8492129	-42.4627395	-20.3669477
1475.2	-24.8190099	-42.4268231	-20.314356
1475.36	-24.7897025	-42.3320869	-20.2676981
1475.52	-24.760291	-42.2706474	-20.2215797
1475.68	-24.7179202	-42.2480495	-20.1588282
1475.84	-24.6678727	-42.2590228	-20.0900948
1476	-24.6006091	-42.2065579	-20.0148483
1476.16	-24.5240123	-42.0175532	-19.9245683
1476.32	-24.4257413	-41.923175	-19.8195746
1476.48	-24.3105691	-41.8253766	-19.7009016
1476.64	-24.2189703	-41.6132892	-19.5970565
1476.8	-24.1335855	-41.7343031	-19.4947965
1476.96	-24.0472628	-41.4971957	-19.3809063
1477.12	-23.9762696	-41.4004664	-19.2832063
1477.28	-23.9267385	-41.2926364	-19.1976639
1477.44	-23.899547	-41.4272882	-19.1379823
1477.6	-23.8567271	-41.2405408	-19.0704675
1477.76	-23.8276159	-41.2827603	-19.0169335
1477.92	-23.8040727	-41.3810753	-18.9747254
1478.08	-23.7883824	-41.2592883	-18.9384657
1478.24	-23.7634298	-41.1790111	-18.8964243
1478.4	-23.731837	-41.0271601	-18.8499979
1478.56	-23.7041419	-41.1574255	-18.8128297
1478.72	-23.6743748	-41.196676	-18.7703233
1478.88	-23.6411956	-41.2343125	-18.7227028
1479.04	-23.5938774	-40.9739963	-18.6648487
1479.2	-23.5498689	-40.8411456	-18.6024233
1479.36	-23.4136662	-40.7177815	-18.4930243
1479.52	-10.5237582	-29.785676	-9.8631676
1479.68	-5.3603454	-22.4225771	-3.5120138
1479.84	-2.0157967	-19.381313	-0.425318900000001
1480	-0.138194800000001	-17.5081967	1.4630933
1480.16	1.1068038	-16.2688371	2.7186232
1480.32	2.0373685	-15.3502843	3.70311292
1480.48	2.3994208	-14.9631875	4.07422731
1480.64	2.4404665	-14.9301663	4.14128238
1480.8	2.439197	-14.9290665	4.18109838
1480.96	2.4356206	-14.9280725	4.21095292
1481.12	2.4360859	-14.9229545	4.24455857
1481.28	2.4350803	-14.9209831	4.27596037
1481.44	2.4087481	-14.9469831	4.27531755
1481.6	2.3719427	-14.9739457	4.26157266
1481.76	2.3387455	-14.9972121	4.25466057
1481.92	2.3057572	-15.0220251	4.24719978
1482.08	2.2581791	-15.0599506	4.22530271
1482.24	2.2315527	-15.0776004	4.2217249
1482.4	2.2154594	-15.0863445	4.22667916
1482.56	2.1967476	-15.0942327	4.23363202
1482.72	2.1840326	-15.0968066	4.2403531
1482.88	2.2051737	-15.0625428	4.285043
1483.04	2.2395891	-15.0215944	4.34395357
1483.2	2.2620438	-14.9955199	4.38503588
1483.36	2.2761952	-14.9797712	4.41567476
1483.52	2.2878697	-14.9654986	4.44890766
1483.68	2.2862262	-14.9631728	4.46864457
1483.84	2.2750221	-14.9731703	4.47657128
1484	2.2608888	-14.9852483	4.48114522
1484.16	2.2457887	-14.9978413	4.48815411
1484.32	2.2157039	-15.0268935	4.47549539
1484.48	2.1774835	-15.0608164	4.45836033
1484.64	2.1414366	-15.0924743	4.4386346
1484.8	2.1214191	-15.1127711	4.43327418
1484.96	2.1027729	-15.1287709	4.42194602
1485.12	2.0874034	-15.1433658	4.41224852
1485.28	2.0773496	-15.1538502	4.40664108
1485.44	2.0598126	-15.1663837	4.39902838
1485.6	2.0373727	-15.1769238	4.38935691
1485.76	2.0310007	-15.167901	4.39506086
1485.92	2.0375503	-15.140722	4.41291691
1486.08	2.0569198	-15.1127677	4.43959171
1486.24	2.0679491	-15.0931342	4.45351664
1486.4	2.0683713	-15.0833022	4.45451586
1486.56	2.0732432	-15.0745626	4.45958929
1486.72	2.0807644	-15.0657165	4.46447747
1486.88	2.0903671	-15.0536851	4.47318185
1487.04	2.0858586	-15.056782	4.46929733
1487.2	2.0795993	-15.0666183	4.46580989
1487.36	2.061358	-15.0911855	4.44084643
1487.52	2.0333115	-15.1274381	4.40662721
1487.68	1.9855588	-15.17242	4.35395608
1487.84	1.9535957	-15.2016698	4.31116437
1488	1.9389332	-15.2137858	4.28826642
1488.16	1.9263388	-15.2187846	4.26823949
1488.32	1.9027869	-15.2329371	4.23355761
1488.48	1.884244	-15.2412559	4.20660167
1488.64	1.8671331	-15.2475589	4.18039536
1488.8	1.8631076	-15.2381495	4.16620392
1488.96	1.8713986	-15.2185481	4.1584086
1489.12	1.8986105	-15.1924196	4.1649103
1489.28	1.9130834	-15.1735832	4.16362701
1489.44	1.9241404	-15.1631385	4.15678152
1489.6	1.9226854	-15.1636572	4.13861547
1489.76	1.918049	-15.1694356	4.11781707
1489.92	1.9060435	-15.1833867	4.09142481
1490.08	1.9103324	-15.1797684	4.08049385
1490.24	1.9028987	-15.1868137	4.05570902
1490.4	1.8803672	-15.2087607	4.01644076
1490.56	1.8474959	-15.2410448	3.96377888
1490.72	1.8267387	-15.2559566	3.91537735
1490.88	1.805169	-15.2668407	3.86942679
1491.04	1.7913073	-15.2694845	3.8343888
1491.2	1.7864057	-15.2634401	3.80784243
1491.36	1.7817893	-15.2518461	3.78055336
1491.52	1.7671928	-15.2556646	3.74237263
1491.68	1.7515802	-15.263164	3.71074177
1491.84	1.7433435	-15.268665	3.68532947
1492	1.7507904	-15.2574171	3.67708144
1492.16	1.7711724	-15.2424885	3.67761109
1492.32	1.7906366	-15.2258652	3.68248769
1492.48	1.7883611	-15.2287521	3.66803565
1492.64	1.7866884	-15.2339693	3.64776951
1492.8	1.7992952	-15.2230701	3.63725675
1492.96	1.8122113	-15.2070291	3.62580466
1493.12	1.8023719	-15.2157197	3.59715554
1493.28	1.7902087	-15.2194739	3.56970971
1493.44	1.7813607	-15.2190327	3.54315336
1493.6	1.7485685	-15.2368948	3.49348439
1493.76	1.7004134	-15.2734694	3.43557596
1493.92	1.6747473	-15.2902665	3.39647441
1494.08	1.6610903	-15.2902336	3.3655012
1494.24	1.6439272	-15.2977632	3.3277465
1494.4	1.6166093	-15.3195837	3.2815236
1494.56	1.5935567	-15.334676	3.237944
1494.72	1.5744136	-15.3452102	3.20153
1494.88	1.5596401	-15.3503138	3.1760491
1495.04	1.5591639	-15.3442206	3.1660847
1495.2	1.5691094	-15.3265989	3.1666337
1495.36	1.5782458	-15.3130928	3.1684544
1495.52	1.5853937	-15.3060619	3.1650355
1495.68	1.5970249	-15.2985377	3.1612919
1495.84	1.6123236	-15.2812962	3.1638644
1496	1.6243939	-15.2689039	3.1645006
1496.16	1.6314104	-15.2552573	3.1610501
1496.32	1.6313859	-15.2513557	3.146565
1496.48	1.6118796	-15.2657186	3.114566
1496.64	1.5746465	-15.2859998	3.0659239
1496.8	1.5348155	-15.3123033	3.0207701
1496.96	1.5024509	-15.3330658	2.9784961
1497.12	1.4893748	-15.332873	2.9508772
1497.28	1.4661969	-15.3373678	2.9172842
1497.44	1.4403626	-15.3501055	2.879955
1497.6	1.4144142	-15.3652174	2.8441371
1497.76	1.4043063	-15.3714116	2.8233173
1497.92	1.3889731	-15.3807069	2.8001676
1498.08	1.4010159	-15.3666341	2.8042931
1498.24	1.4150385	-15.3498122	2.8074767
1498.4	1.4290766	-15.3378968	2.8103069
1498.56	1.4474683	-15.3263625	2.8163816
1498.72	1.4723433	-15.3083735	2.8293501
1498.88	1.4856793	-15.2997561	2.837423
1499.04	1.5008619	-15.2920907	2.8419506
1499.2	1.5068739	-15.2866145	2.8436097
1499.36	1.5050117	-15.2818447	2.8376823
1499.52	1.4789412	-15.3003325	2.8045602
1499.68	1.4508145	-15.3176755	2.7696029
1499.84	1.4250756	-15.3278581	2.7399718
1500	1.4028904	-15.3341578	2.7125236
1500.16	1.3705044	-15.3487491	2.6745119
1500.32	1.334119	-15.3609225	2.6325632
1500.48	1.2997049	-15.3798342	2.5902057
1500.64	1.2695383	-15.3978434	2.5532584
1500.8	1.2330988	-15.4163897	2.5163155
1500.96	1.225347	-15.4157049	2.5013355
1501.12	1.2306068	-15.4043206	2.5037538
1501.28	1.2396014	-15.3883664	2.5136994
1501.44	1.2480303	-15.3766176	2.5221642
1501.6	1.2653319	-15.3597643	2.5425876
1501.76	1.2781398	-15.3504246	2.5566178
1501.92	1.3080166	-15.3258231	2.5818439
1502.08	1.3389614	-15.3061111	2.6086173
1502.24	1.3662727	-15.2889309	2.6327624
1502.4	1.3655368	-15.2991493	2.622668
1502.56	1.344023	-15.3207129	2.5998004
1502.72	1.3118511	-15.3546457	2.5640693
1502.88	1.2806319	-15.3784538	2.5359432
1503.04	1.2462223	-15.3962381	2.5052656
1503.2	1.2188962	-15.4033068	2.4766049
1503.36	1.1870303	-15.4118214	2.4456268
1503.52	1.1548989	-15.4255274	2.4042057
1503.68	1.1155416	-15.4465967	2.3584689
1503.84	1.094053	-15.4546474	2.3241139
1504	1.086422	-15.4506924	2.3022668
1504.16	1.100246	-15.4291524	2.301237
1504.32	1.1152573	-15.4071823	2.2966902
1504.48	1.1331827	-15.3819333	2.3033227
1504.64	1.1455798	-15.3700588	2.3037541
1504.8	1.1554043	-15.3656272	2.2975036
1504.96	1.1582773	-15.3659339	2.2897577
1505.12	1.1667552	-15.3538567	2.2953039
1505.28	1.1707391	-15.343919	2.2967756
1505.44	1.1656691	-15.3413728	2.2794574
1505.6	1.1426936	-15.362381	2.2385605
1505.76	1.1174024	-15.3879294	2.1927894
1505.92	1.0958368	-15.405554	2.1457985
1506.08	1.0811932	-15.4187996	2.1022991
1506.24	1.0582324	-15.4381658	2.0522426
1506.4	1.0315	-15.449982	2.0041952
1506.56	0.9983732	-15.4683963	1.9471653
1506.72	0.971682699999999	-15.4857424	1.8931106
1506.88	0.9455782	-15.5000377	1.8425589
1507.04	0.9457723	-15.4938173	1.8139776
1507.2	0.9660388	-15.4669837	1.8080338
1507.36	0.9957639	-15.4348504	1.8134768
1507.52	1.0049583	-15.4246332	1.7957332
1507.68	1.0113144	-15.4182044	1.777893
1507.84	1.0101647	-15.4136768	1.7602335
1508	1.0058082	-15.4172692	1.7309182
1508.16	1.0049859	-15.4130145	1.7074022
1508.32	1.0163608	-15.4003115	1.6932972
1508.48	0.9291564	-15.4732111	1.5802584
1508.64	0.798633799999999	-15.6046724	1.4171357
1508.8	0.7130806	-15.6747552	1.3018144
1508.96	0.700642199999999	-15.6735678	1.2557447
1509.12	0.676822899999999	-15.6829883	1.1974601
1509.28	0.7147937	-15.6330084	1.2026619
1509.44	0.727948699999999	-15.6098117	1.1902867
1509.6	0.768320899999999	-15.5638335	1.196581
1509.76	0.737930599999999	-15.5931309	1.1300724
1509.92	0.708418499999999	-15.6156614	1.0649587
1510.08	0.702469299999999	-15.6071179	1.0215044
1510.24	0.796468399999998	-15.5140006	1.076451
1510.4	0.805205399999998	-15.5028026	1.0456411
1510.56	0.813325099999998	-15.4938256	1.010273
1510.72	0.8216854	-15.4863421	0.97973
1510.88	0.8440847	-15.4662788	0.956848799999999
1511.04	0.8509031	-15.4609324	0.917358499999999
1511.2	0.859866199999999	-15.4523871	0.883864399999998
1511.36	0.885633899999998	-15.4244143	0.864524099999999
1511.52	0.8986149	-15.4026453	0.8307042
1511.68	0.8730365	-15.4209621	0.759836399999999
1511.84	0.8739943	-15.4162422	0.709572099999999
1512	0.8669368	-15.4155616	0.647975899999999
1512.16	0.827741699999999	-15.4479748	0.552344999999999
1512.32	0.7983116	-15.4733604	0.464871799999999
1512.48	0.791436299999999	-15.4660865	0.4024816
1512.64	0.756663099999999	-15.4856276	0.310029399999999
1512.8	0.7224793	-15.5058653	0.2204701
1512.96	0.7043737	-15.5031775	0.150345099999999
1513.12	0.6814994	-15.514508	0.0673680000000001
1513.28	0.6573575	-15.5243555	-0.0148054000000002
1513.44	0.649760899999999	-15.52012	-0.0801883000000014
1513.6	0.646926199999999	-15.5099755	-0.138292600000002
1513.76	0.638795399999999	-15.5103462	-0.204234400000001
1513.92	0.647701899999999	-15.4956906	-0.249341100000001
1514.08	0.6788516	-15.4687961	-0.276187100000001
1514.24	0.6969748	-15.4517505	-0.310003400000001
1514.4	0.704509699999999	-15.4504245	-0.3541018
1514.56	0.722690499999999	-15.4392177	-0.386743600000001
1514.72	0.7380856	-15.4281749	-0.426028200000001
1514.88	0.726762599999999	-15.4424471	-0.500547000000001
1515.04	0.70838	-15.4627661	-0.574249100000001
1515.2	0.698238	-15.4704601	-0.635635600000001
1515.36	0.682319499999998	-15.4831431	-0.7128198
1515.52	0.649920999999999	-15.5072265	-0.8014741
1515.68	0.619396	-15.5256963	-0.8849339
1515.84	0.597408699999999	-15.5344211	-0.9623875
1516	0.567416	-15.5526459	-1.0555532
1516.16	0.5344196	-15.5709097	-1.1451665
1516.32	0.5184301	-15.5755784	-1.2152476
1516.48	0.513706999999998	-15.5745143	-1.276092
1516.64	0.499986499999999	-15.5845886	-1.3478358
1516.8	0.497536499999999	-15.5830083	-1.4043422
1516.96	0.509935599999999	-15.5657476	-1.4500555
1517.12	0.517236199999999	-15.554114	-1.4931826
1517.28	0.5264633	-15.5442873	-1.5370417
1517.44	0.543375399999999	-15.5268273	-1.5694538
1517.6	0.5559604	-15.5112761	-1.6017682
1517.76	0.561123199999999	-15.5028273	-1.6475864
1517.92	0.563500999999999	-15.4934298	-1.6939301
1518.08	0.562294999999999	-15.4831925	-1.7421612
1518.24	0.551333899999999	-15.4840253	-1.803395
1518.4	0.535369299999999	-15.4914484	-1.8678289
1518.56	0.513148599999999	-15.5053842	-1.9365879
1518.72	0.488623799999999	-15.5212755	-2.0057775
1518.88	0.461940799999999	-15.5430203	-2.0726301
1519.04	0.433214599999999	-15.5647632	-2.1335892
1519.2	0.404753299999999	-15.5890675	-2.1902623
1519.36	0.383902599999999	-15.6035636	-2.2388935
1519.52	0.363479399999999	-15.6167863	-2.2786739
1519.68	0.351411899999999	-15.6261459	-2.3071275
1519.84	0.351619099999999	-15.6199633	-2.3168461
1520	0.356392499999998	-15.6122438	-2.3179577
1520.16	0.360827899999999	-15.6049291	-2.3115675
1520.32	0.371990299999998	-15.593923	-2.2960833
1520.48	0.386304599999999	-15.5793163	-2.2684872
1520.64	0.3989332	-15.5629713	-2.233131
1520.8	0.4161059	-15.5491442	-2.1963221
1520.96	0.426782299999999	-15.5364418	-2.1545997
1521.12	0.4268421	-15.5344864	-2.121275
1521.28	0.4260626	-15.5299079	-2.0844957
1521.44	0.414293499999999	-15.5358895	-2.0556922
1521.6	0.390910099999999	-15.5480643	-2.032402
1521.76	0.3630488	-15.5643854	-2.0122572
1521.92	0.3420308	-15.5716133	-1.9848568
1522.08	0.319728699999999	-15.5795444	-1.95833
1522.24	0.295770399999999	-15.5846385	-1.9282105
1522.4	0.265017899999998	-15.5996389	-1.908064
1522.56	0.2486088	-15.603241	-1.8675955
1522.72	0.233014099999998	-15.6082755	-1.8196046
1522.88	0.2100089	-15.6302644	-1.7757885
1523.04	0.200011	-15.642238	-1.7189993
1523.2	0.2176127	-15.6273124	-1.6332795
1523.36	0.2287196	-15.6155202	-1.5471148
1523.52	0.232397599999999	-15.614989	-1.4682352
1523.68	0.245950199999999	-15.6054725	-1.3766091
1523.84	0.264398199999999	-15.5922141	-1.2744317
1524	0.279738699999999	-15.5880642	-1.1763657
1524.16	0.277441399999999	-15.5898235	-1.0875902
1524.32	0.2933574	-15.5775629	-0.974913600000001
1524.48	0.306489099999999	-15.5632718	-0.862861400000002
1524.64	0.2984496	-15.563551	-0.781962200000001
1524.8	0.271995799999999	-15.5837665	-0.714512600000001
1524.96	0.248986299999999	-15.5991317	-0.643331100000001
1525.12	0.223942899999999	-15.6094096	-0.5711008
1525.28	0.196951799999999	-15.6212661	-0.5005559
1525.44	0.0831649999999993	-15.7434899	-0.5261636
1525.6	-0.6361331	-16.4930262	-1.1751586
1525.76	-1.845677	-17.7161279	-2.409471
1525.92	-3.676851	-19.4524048	-4.212961
1526.08	-6.6487964	-22.3969762	-6.8882041
1526.24	-14.1195066	-29.0088735	-13.9511381
1526.4	-20.969347	-36.3885158	-18.4571852
1526.56	-20.9847727	-36.7539551	-18.4149855
1526.72	-20.8415912	-36.595782	-18.2549511
1526.88	-20.7155169	-36.4679993	-18.1074914
1527.04	-20.6003046	-36.3792551	-17.9883856
1527.2	-20.4960115	-36.2508154	-17.8842761
1527.36	-20.4114465	-36.1314962	-17.8053971
1527.52	-20.3438214	-36.1194548	-17.7472157
1527.68	-20.2911845	-36.0696105	-17.7044019
1527.84	-20.2026261	-35.984064	-17.6577816
1528	-19.9532068	-35.6874394	-17.5333053
1528.16	-19.5634048	-35.2955187	-17.3263684
1528.32	-19.2127557	-34.9522076	-17.142522
1528.48	-18.9663026	-34.6979256	-17.0238336
1528.64	-18.8231952	-34.5372182	-16.9653804
1528.8	-18.9227849	-34.6434924	-17.0599901
1528.96	-19.236279	-34.9125196	-17.2930015
1529.12	-19.5200375	-35.2043	-17.5084557
1529.28	-19.7593374	-35.4181364	-17.7098919
1529.44	-19.8988384	-35.5746874	-17.8569159
1529.6	-20.0222529	-35.6963419	-17.8792691
1529.76	-20.1790992	-35.8459767	-17.5476156
1529.92	-20.1612166	-35.8444926	-12.1673104
1530.08	-12.3360201	-28.3169275	-5.0855361
1530.24	-7.0566823	-22.6407734	1.0789648
1530.4	-4.1615307	-19.8271975	4.67060269
1530.56	-2.3355022	-18.0073699	6.7469187
1530.72	-0.96349	-16.6444784	8.44316718
1530.88	-0.2723043	-15.9576286	9.50659999
1531.04	-0.110646200000001	-15.7884906	10.01863734
1531.2	-0.0837722000000003	-15.7653491	10.27871983
1531.36	-0.109709200000001	-15.7961716	10.4441338
1531.52	-0.147682700000001	-15.8404045	10.51957921
1531.68	-0.1770902	-15.8686581	10.56037312
1531.84	-0.2080924	-15.8904398	10.57160293
1532	-0.2503162	-15.9172635	10.54914291
1532.16	-0.291048900000002	-15.937352	10.50659792
1532.32	-0.3306839	-15.9585151	10.44750969
1532.48	-0.3497371	-15.9604689	10.39844823
1532.64	-0.349262400000001	-15.9481161	10.35116672
1532.8	-0.338960700000001	-15.9312956	10.2999849
1532.96	-0.335412100000001	-15.9255606	10.2271397
1533.12	-0.316748	-15.9079922	10.16399983
1533.28	-0.300502600000002	-15.892247	10.08710457
1533.44	-0.292566600000001	-15.8832844	9.99335048
1533.6	-0.270806800000001	-15.8656109	9.89107244
1533.76	-0.2399676	-15.8462862	9.78332064
1533.92	-0.2343568	-15.8453681	9.65023338
1534.08	-0.2342101	-15.8512968	9.50050229
1534.24	-0.2360638	-15.8563156	9.32485026
1534.4	-0.256480900000001	-15.8750596	9.11946544
1534.56	-0.2874926	-15.9035371	8.90709203
1534.72	-0.3151454	-15.9341191	8.68686225
1534.88	-0.338187000000001	-15.9566848	8.46789816
1535.04	-0.3729861	-15.9807888	8.2225117
1535.2	-0.406004100000001	-16.0034836	7.97897801
1535.36	-0.436968500000001	-16.0233327	7.74512979
1535.52	-0.4602059	-16.035352	7.51252242
1535.68	-0.479085300000001	-16.0456128	7.27458218
1535.84	-0.4857911	-16.0465149	7.05477095
1536	-0.4741684	-16.0316656	6.86523217
1536.16	-0.4650394	-16.0227748	6.67394234
1536.32	-0.469378000000001	-16.0274798	6.46523955
1536.48	-0.450458500000002	-16.0095621	6.28746288
1536.64	-0.431245400000002	-15.9897561	6.13222958
1536.8	-0.416050700000001	-15.975499	5.98403414
1536.96	-0.3866598	-15.9461902	5.85105911
1537.12	-0.362643200000001	-15.9296173	5.72121436
1537.28	-0.365700500000001	-15.9364016	5.58624662
1537.44	-0.383596800000001	-15.9548809	5.43396245
1537.6	-0.411133700000001	-15.9747787	5.27121128
1537.76	-0.442878700000001	-15.9949453	5.12912778
1537.92	-0.467508400000002	-16.0105576	5.003023
1538.08	-0.492656100000001	-16.0255791	4.88230215
1538.24	-0.5189456	-16.0417955	4.77140924
1538.4	-0.547361	-16.0608046	4.66511975
1538.56	-0.577980400000001	-16.088045	4.56925841
1538.72	-0.602114	-16.1051582	4.48620186
1538.88	-0.619791000000001	-16.1137705	4.42762498
1539.04	-0.629795300000001	-16.1222416	4.38195018
1539.2	-0.632208100000001	-16.122468	4.35438755
1539.36	-0.624668000000002	-16.1152196	4.34354778
1539.52	-0.617333100000002	-16.1130736	4.34314347
1539.68	-0.605698100000001	-16.104597	4.35003493
1539.84	-0.584340900000001	-16.0898557	4.3711366
1540	-0.567879300000001	-16.0816832	4.3935178
1540.16	-0.546156900000001	-16.0708293	4.42750773
1540.32	-0.5303693	-16.0663527	4.46021652
1540.48	-0.5210179	-16.0674317	4.49131146
1540.64	-0.519194200000001	-16.0738749	4.52037232
1540.8	-0.525326900000001	-16.0852466	4.54022323
1540.96	-0.546520900000001	-16.0994721	4.5538949
1541.12	-0.571231200000001	-16.1134267	4.56385412
1541.28	-0.5968692	-16.1222002	4.57201563
1541.44	-0.620666200000001	-16.1262408	4.58509374
1541.6	-0.656929700000001	-16.1501207	4.58530877
1541.76	-0.6936856	-16.1688317	4.59285955
1541.92	-0.7210631	-16.1799138	4.60238618
1542.08	-0.748247300000001	-16.1969729	4.62003126
1542.24	-0.770604500000001	-16.2097238	4.64295768
1542.4	-0.768320800000001	-16.2017047	4.68335445
1542.56	-0.759265900000001	-16.1948999	4.73269065
1542.72	-0.759896700000001	-16.1947101	4.77980017
1542.88	-0.742187100000001	-16.1812781	4.83060834
1543.04	-0.7234172	-16.1712096	4.87906015
1543.2	-0.7089426	-16.1670257	4.92137185
1543.36	-0.696748600000001	-16.1629613	4.95740899
1543.52	-0.672912800000001	-16.151183	5.00514272
1543.68	-0.6601555	-16.1449283	5.04794126
1543.84	-0.6611685	-16.1436494	5.07399111
1544	-0.6661105	-16.1497049	5.09304931
1544.16	-0.6812223	-16.1586661	5.09819487
1544.32	-0.702935100000001	-16.1798952	5.08992801
1544.48	-0.738595500000001	-16.2071849	5.06540925
1544.64	-0.761487000000001	-16.221524	5.05396755
1544.8	-0.7881388	-16.2358117	5.04462249
1544.96	-0.813726500000001	-16.251643	5.0348604
1545.12	-0.837380400000001	-16.2653299	5.0164032
1545.28	-0.863190100000001	-16.2886141	4.99737739
1545.44	-0.8831623	-16.3020232	4.98150159
1545.6	-0.8875554	-16.298188	4.97871442
1545.76	-0.902674200000002	-16.3067455	4.96551892
1545.92	-0.899619700000001	-16.2981876	4.97246034
1546.08	-0.881829700000001	-16.2783527	4.99407741
1546.24	-0.8654384	-16.2626448	5.00508031
1546.4	-0.845321700000001	-16.2467956	5.02048745
1546.56	-0.828257800000001	-16.2338103	5.03145748
1546.72	-0.8127069	-16.2220337	5.03251505
1546.88	-0.799204900000001	-16.2063565	5.03519267
1547.04	-0.807976200000001	-16.214292	5.02018368
1547.2	-0.809996700000001	-16.214861	5.0087656
1547.36	-0.8060519	-16.212899	5.00259824
1547.52	-0.831137	-16.2302408	4.97391139
1547.68	-0.8622513	-16.2574546	4.93897698
1547.84	-0.884549100000001	-16.2814006	4.90177596
1548	-0.9149379	-16.3034519	4.86047715
1548.16	-0.948553800000001	-16.3300045	4.81238665
1548.32	-0.9783209	-16.3529105	4.76318856
1548.48	-1.0004015	-16.3675677	4.72840704
1548.64	-1.0203083	-16.3839777	4.69504166
1548.8	-1.0344475	-16.3988466	4.66102016
1548.96	-1.04288	-16.4001041	4.63617807
1549.12	-1.0414352	-16.3896203	4.62488882
1549.28	-1.0280678	-16.3720036	4.61594099
1549.44	-1.0094061	-16.3476611	4.62136005
1549.6	-0.990410600000001	-16.3251649	4.63247134
1549.76	-0.970663500000001	-16.2998728	4.63973444
1549.92	-0.944293700000001	-16.2757322	4.65439699
1550.08	-0.9275462	-16.2593912	4.65903142
1550.24	-0.922701900000002	-16.2515586	4.65576051
1550.4	-0.9186829	-16.2502126	4.65151714
1550.56	-0.922459300000002	-16.2526716	4.63829821
1550.72	-0.9347499	-16.2630888	4.61947183
1550.88	-0.9535552	-16.2795897	4.59737931
1551.04	-0.9770997	-16.3020985	4.56712838
1551.2	-1.0058668	-16.3274381	4.53267178
1551.36	-1.0340086	-16.3571908	4.49992108
1551.52	-1.0638088	-16.3912621	4.4644023
1551.68	-1.0883256	-16.4161252	4.43560271
1551.84	-1.1232027	-16.4506143	4.39727715
1552	-1.140902	-16.4620626	4.3718895
1552.16	-1.1649456	-16.4749793	4.34097509
1552.32	-1.1732964	-16.4773252	4.32373109
1552.48	-1.1634796	-16.4542559	4.32524135
1552.64	-1.1502161	-16.4315254	4.33804722
1552.8	-1.1366665	-16.4122491	4.35319519
1552.96	-1.1277123	-16.4009324	4.36430052
1553.12	-1.1182569	-16.3908062	4.37826408
1553.28	-1.0956272	-16.3736077	4.4036696
1553.44	-1.0786589	-16.3566297	4.41760534
1553.6	-1.0642104	-16.3423426	4.43249694
1553.76	-1.0497021	-16.3232583	4.44602159
1553.92	-1.0572064	-16.3267414	4.43462987
1554.08	-1.0881892	-16.3509695	4.40654791
1554.24	-1.1115927	-16.3684461	4.3808471
1554.4	-1.1336662	-16.3797841	4.36280773
1554.56	-1.1626167	-16.4009774	4.3333812
1554.72	-1.1929367	-16.4253783	4.30575135
1554.88	-1.216821	-16.4474794	4.27833989
1555.04	-1.2484203	-16.4772213	4.24130675
1555.2	-1.2817244	-16.5132297	4.20071713
1555.36	-1.280158	-16.51117	4.20141365
1555.52	-1.2877944	-16.5150822	4.19435801
1555.68	-1.2894954	-16.5153153	4.18851814
1555.84	-1.2760368	-16.4994324	4.20074537
1556	-1.2702183	-16.4864867	4.20331006
1556.16	-1.2474161	-16.4536926	4.23020088
1556.32	-1.2267584	-16.430235	4.2492691
1556.48	-1.2184818	-16.415577	4.25945211
1556.64	-1.1975579	-16.3929572	4.27593819
1556.8	-1.1851819	-16.3790942	4.28322315
1556.96	-1.1839407	-16.3799778	4.27037062
1557.12	-1.1883392	-16.3837545	4.25148925
1557.28	-1.1787568	-16.3760498	4.23493919
1557.44	-1.1958046	-16.3946759	4.19448442
1557.6	-1.2276852	-16.4266718	4.13748767
1557.76	-1.2428547	-16.4460454	4.08747483
1557.92	-1.2651975	-16.4653095	4.02699295
1558.08	-1.2939679	-16.4845666	3.96041994
1558.24	-1.309423	-16.4874986	3.9077025
1558.4	-1.3278288	-16.4962104	3.84129297
1558.56	-1.3549776	-16.5079125	3.7792732
1558.72	-1.3727347	-16.5130844	3.72378638
1558.88	-1.389037	-16.5201454	3.66435692
1559.04	-1.4015236	-16.5279509	3.61149152
1559.2	-1.4002878	-16.5313908	3.56523557
1559.36	-1.3777127	-16.5152644	3.54222338
1559.52	-1.3603248	-16.5069125	3.50754372
1559.68	-1.3520928	-16.5031714	3.46780579
1559.84	-1.3237503	-16.4841629	3.44194863
1560	-1.3129415	-16.4748599	3.40162179
1560.16	-1.3092393	-16.4752041	3.3447604
1560.32	-1.298108	-16.4684882	3.2967357
1560.48	-1.3037597	-16.4607838	3.228973
1560.64	-1.3172786	-16.4534923	3.1607018
1560.8	-1.3397754	-16.4607658	3.0653156
1560.96	-1.3561438	-16.4581981	2.971355
1561.12	-1.385423	-16.4749395	2.8661188
1561.28	-1.4116975	-16.4995711	2.7454631
1561.44	-1.4194194	-16.5027523	2.6362685
1561.6	-1.4349112	-16.503973	2.5163536
1561.76	-1.4594971	-16.5083901	2.4012091
1561.92	-1.4785802	-16.5155143	2.2692186
1562.08	-1.5130109	-16.5351949	2.1293172
1562.24	-1.5246051	-16.5434393	2.0098434
1562.4	-1.5167056	-16.5425966	1.890007
1562.56	-1.5001247	-16.5328058	1.8056465
1562.72	-1.4788852	-16.5235629	1.730008
1562.88	-1.4665221	-16.5240107	1.6471715
1563.04	-1.4602835	-16.5299589	1.553131
1563.2	-1.4447656	-16.5269076	1.4585759
1563.36	-1.4205928	-16.5132974	1.3784889
1563.52	-1.4055918	-16.4974399	1.29427
1563.68	-1.4089718	-16.4884385	1.1993009
1563.84	-1.4162113	-16.4796629	1.096134
1564	-1.4311042	-16.4719541	0.9820598
1564.16	-1.452899	-16.4816951	0.860975399999999
1564.32	-1.4712442	-16.4889138	0.742198399999999
1564.48	-1.4902633	-16.4944663	0.614959499999999
1564.64	-1.5245047	-16.5119982	0.4731697
1564.8	-1.553728	-16.5251174	0.3131398
1564.96	-1.5740297	-16.5345357	0.1560109
1565.12	-1.5955038	-16.5508414	-0.015091700000001
1565.28	-1.6192275	-16.5701224	-0.2291939
1565.44	-1.6294053	-16.5795191	-0.477417000000001
1565.6	-1.6254121	-16.5783707	-0.8310382
1565.76	-1.5890336	-16.5464628	-1.343037
1565.92	-1.6684966	-16.6363069	-2.1806643
1566.08	-1.9964852	-16.9619576	-3.5309906
1566.24	-2.6697909	-17.6424179	-5.3914295
1566.4	-3.7881713	-18.7590124	-8.1898511
1566.56	-5.514893	-20.3787414	-11.7842374
1566.72	-7.8421415	-22.6780627	-17.0824689
1566.88	-10.121698	-25.0905915	-21.1554115
1567.04	-13.0394623	-27.9832904	-24.7024572
1567.2	-17.2918745	-31.5977265	-25.894533
1567.36	-20.8361069	-35.6347888	-25.7054462
1567.52	-27.2921902	-41.7112866	-24.9827118
1567.68	-39.3199719	-53.318815	-23.952606
1567.84	-40.187546	-53.0873381	-22.9067
1568	-39.9545348	-54.0921952	-21.8767024
1568.16	-39.7261513	-55.10815	-20.8154499
1568.32	-39.1911504	-53.7492783	-19.8395404
1568.48	-38.6113279	-51.9309458	-18.89824
1568.64	-38.0129851	-52.8594791	-17.9571863
1568.8	-37.4308869	-52.260995	-17.1328963
1568.96	-36.848021	-51.91901	-16.3770236
1569.12	-36.2501342	-51.4039046	-15.683659
1569.28	-35.89924	-50.188017	-15.1322478
1569.44	-35.5172158	-51.3112257	-14.6910537
1569.6	-35.1717508	-49.4716869	-14.3792498
1569.76	-34.9626657	-49.6440536	-14.1224039
1569.92	-34.8040065	-49.5991477	-13.9530034
1570.08	-34.7128101	-48.8380367	-13.8956541
1570.24	-34.6380903	-49.1894943	-13.8986197
1570.4	-34.6119897	-48.928704	-13.9489069
1570.56	-34.606006	-49.4236417	-14.0479202
1570.72	-34.6065503	-49.1329969	-14.1674317
1570.88	-34.639873	-49.1816846	-14.2933974
1571.04	-34.6044283	-48.6811308	-14.4220034
1571.2	-34.5578128	-48.9688482	-14.5533791
1571.36	-34.5688336	-49.4598453	-14.665281
1571.52	-34.486496	-48.9440927	-14.7643177
1571.68	-34.358466	-48.9628486	-14.8478134
1571.84	-34.2401102	-48.8062668	-14.918452
1572	-34.1661489	-49.08629	-14.9942809
1572.16	-14.8703295	-32.8291871	-4.9017772
1572.32	-8.6563926	-23.3656215	3.5269489
1572.48	-5.0241533	-20.0736853	6.72930911
1572.64	-3.4661678	-18.305579	8.44615654
1572.8	-2.2439089	-17.0971987	9.62005047
1572.96	-1.86873	-16.7087126	9.88524423
1573.12	-1.8454822	-16.6776898	9.798018
1573.28	-1.8463907	-16.6848658	9.69819482
1573.44	-1.8594839	-16.6933023	9.58503187
1573.6	-1.8524404	-16.6860381	9.48281237
1573.76	-1.8488314	-16.6849453	9.36854472
1573.92	-1.8427396	-16.6800369	9.25613297
1574.08	-1.84952	-16.6794618	9.13378179
1574.24	-1.8693767	-16.6962604	8.99251863
1574.4	-1.8891469	-16.7177644	8.85088313
1574.56	-1.9158042	-16.7411335	8.70649627
1574.72	-1.9564958	-16.7781936	8.55630782
1574.88	-1.983803	-16.7908246	8.42599313
1575.04	-2.0085769	-16.8011873	8.29287581
1575.2	-2.0370659	-16.8215171	8.1488869
1575.36	-2.0741783	-16.8509012	8.01208802
1575.52	-2.1037946	-16.8745851	7.89782432
1575.68	-2.1033461	-16.8722504	7.79467513
1575.84	-2.1116976	-16.87514	7.69026037
1576	-2.1090148	-16.8765452	7.60236268
1576.16	-2.100076	-16.8730862	7.52345757
1576.32	-2.0867183	-16.8647451	7.45516626
1576.48	-2.0691949	-16.8555674	7.39750929
1576.64	-2.0557518	-16.8517418	7.33392729
1576.8	-2.0487823	-16.8421753	7.27402431
1576.96	-2.0470845	-16.8354517	7.20716299
1577.12	-2.0433841	-16.8328771	7.13293288
1577.28	-2.0333699	-16.8304632	7.075892
1577.44	-2.0457326	-16.8506832	6.99519568
1577.6	-2.0592097	-16.8690315	6.9064333
1577.76	-2.0724337	-16.8797232	6.82463049
1577.92	-2.0980066	-16.8973356	6.73627378
1578.08	-2.1260883	-16.9173501	6.64591836
1578.24	-2.1587719	-16.9375037	6.54642888
1578.4	-2.1905819	-16.9578473	6.4444104
1578.56	-2.210357	-16.9795253	6.34916202
1578.72	-2.2271681	-17.0023337	6.26029516
1578.88	-2.2603856	-17.0305571	6.16379372
1579.04	-2.2767203	-17.0445275	6.07346943
1579.2	-2.2977369	-17.05134	5.97974611
1579.36	-2.2994076	-17.0509438	5.90823617
1579.52	-2.2914572	-17.0407781	5.8500877
1579.68	-2.2827889	-17.0289649	5.79859732
1579.84	-2.2594986	-17.0087022	5.75746416
1580	-2.2329121	-16.9936923	5.71514876
1580.16	-2.2106983	-16.9872399	5.67971374
1580.32	-2.1963332	-16.9846873	5.63615135
1580.48	-2.1894665	-16.9938797	5.57488326
1580.64	-2.206656	-17.0175067	5.50061574
1580.8	-2.2353713	-17.0474567	5.4243584
1580.96	-2.2538709	-17.0602993	5.3619413
1581.12	-2.2581284	-17.062473	5.30193129
1581.28	-2.2639581	-17.0587053	5.24667266
1581.44	-2.2853182	-17.0738238	5.16807938
1581.6	-2.3218104	-17.1042027	5.08462215
1581.76	-2.3593985	-17.1269217	5.00108645
1581.92	-2.3813896	-17.1386651	4.92947039
1582.08	-2.3938524	-17.1409043	4.87728885
1582.24	-2.4091139	-17.1420954	4.8346046
1582.4	-2.4265977	-17.1555351	4.77598966
1582.56	-2.4355158	-17.1660613	4.73047253
1582.72	-2.4306558	-17.1726285	4.69962832
1582.88	-2.4343554	-17.1836887	4.66808566
1583.04	-2.4307737	-17.1905547	4.649718
1583.2	-2.4205181	-17.189645	4.63722434
1583.36	-2.4043973	-17.1835876	4.62869176
1583.52	-2.3903841	-17.1815348	4.62492828
1583.68	-2.3771177	-17.1686208	4.63320446
1583.84	-2.3634157	-17.1502251	4.63092828
1584	-2.3611278	-17.1449088	4.61636927
1584.16	-2.360865	-17.1440878	4.59471618
1584.32	-2.3655206	-17.1486538	4.56526152
1584.48	-2.3752722	-17.1590572	4.53108929
1584.64	-2.3886423	-17.1719891	4.49224693
1584.8	-2.4098439	-17.1903043	4.44692943
1584.96	-2.4375811	-17.2116439	4.3982706
1585.12	-2.461971	-17.2229451	4.35232935
1585.28	-2.4864611	-17.2397677	4.30488484
1585.44	-2.5193779	-17.2650547	4.25341249
1585.6	-2.5556211	-17.2995738	4.20413722
1585.76	-2.5740492	-17.3262114	4.16390431
1585.92	-2.5977648	-17.340781	4.12462878
1586.08	-2.593622	-17.3481875	4.10901322
1586.24	-2.591418	-17.3557596	4.0918317
1586.4	-2.5994701	-17.3698023	4.06404357
1586.56	-2.595366	-17.3746124	4.0490183
1586.72	-2.5927526	-17.3798955	4.03118497
1586.88	-2.5653088	-17.3650884	4.04224756
1587.04	-2.5319236	-17.3403207	4.06132771
1587.2	-2.5092017	-17.3174343	4.06200103
1587.36	-2.4912205	-17.2968186	4.05729839
1587.52	-2.4982995	-17.294177	4.02821604
1587.68	-2.5099834	-17.2936983	4.00025841
1587.84	-2.5145373	-17.2909188	3.97091992
1588	-2.5291413	-17.3018282	3.9295154
1588.16	-2.5482441	-17.3203972	3.88440401
1588.32	-2.5733654	-17.3503983	3.83170802
1588.48	-2.6026753	-17.379897	3.78294275
1588.64	-2.6148052	-17.389399	3.73759553
1588.8	-2.6489442	-17.4251453	3.68031498
1588.96	-2.6752649	-17.4551426	3.62895399
1589.12	-2.6904341	-17.471454	3.59495492
1589.28	-2.7012329	-17.487822	3.56332624
1589.44	-2.7012426	-17.4802077	3.55196724
1589.6	-2.7069332	-17.4791838	3.52918485
1589.76	-2.7051032	-17.4714931	3.51417111
1589.92	-2.693448	-17.4605264	3.50947288
1590.08	-2.6793072	-17.4505903	3.50345124
1590.24	-2.6640398	-17.4454724	3.50606342
1590.4	-2.6640682	-17.4580217	3.50055827
1590.56	-2.6642247	-17.4721116	3.48335154
1590.72	-2.6516424	-17.4685041	3.47857037
1590.88	-2.6456569	-17.4711159	3.4720793
1591.04	-2.6371486	-17.4638454	3.46386799
1591.2	-2.6360961	-17.4584387	3.45128348
1591.36	-2.6619551	-17.4816348	3.41670272
1591.52	-2.6716	-17.4915788	3.39371674
1591.68	-2.6856218	-17.5057243	3.3634455
1591.84	-2.7066408	-17.5242774	3.3254088
1592	-2.7197109	-17.5301751	3.2940294
1592.16	-2.7517702	-17.5581205	3.2405846
1592.32	-2.7861855	-17.57319	3.1960313
1592.48	-2.8064897	-17.5829379	3.1648002
1592.64	-2.8273113	-17.5974744	3.1272096
1592.8	-2.8408781	-17.6061982	3.0926201
1592.96	-2.8470244	-17.6178324	3.066595
1593.12	-2.8556126	-17.6288069	3.039637
1593.28	-2.8595306	-17.6380078	3.0207951
1593.44	-2.852449	-17.6487021	3.0098635
1593.6	-2.8472406	-17.6634085	2.9988516
1593.76	-2.8281697	-17.6510435	2.9970344
1593.92	-2.8099444	-17.6396498	2.9914453
1594.08	-2.7834048	-17.6196933	2.9914715
1594.24	-2.7715941	-17.6037528	2.9864638
1594.4	-2.7577535	-17.5889608	2.977125
1594.56	-2.747048	-17.5818966	2.9605425
1594.72	-2.7451026	-17.5837785	2.9324883
1594.88	-2.7593436	-17.5963955	2.896399
1595.04	-2.7938862	-17.6216321	2.8497495
1595.2	-2.8246382	-17.6436962	2.8010237
1595.36	-2.8519878	-17.6679619	2.7506428
1595.52	-2.8844027	-17.6992923	2.6923145
1595.68	-2.9058373	-17.7185618	2.6392575
1595.84	-2.9230989	-17.7376593	2.5921612
1596	-2.948111	-17.7675587	2.5347185
1596.16	-2.9597514	-17.7859589	2.490625
1596.32	-2.9824353	-17.8080488	2.44298
1596.48	-3.0002956	-17.8315552	2.3956853
1596.64	-3.0037588	-17.8421493	2.364726
1596.8	-3.0034344	-17.8492463	2.3391263
1596.96	-2.9959192	-17.8481819	2.3194584
1597.12	-2.9817066	-17.8394856	2.2977317
1597.28	-2.9612761	-17.8170974	2.2839855
1597.44	-2.9394648	-17.7929841	2.2734544
1597.6	-2.9232012	-17.7741746	2.2635026
1597.76	-2.9089152	-17.7652626	2.252659
1597.92	-2.8981265	-17.7567578	2.2295171
1598.08	-2.8821066	-17.7479856	2.2087497
1598.24	-2.8818714	-17.7471036	2.1837109
1598.4	-2.8807394	-17.7437394	2.1541962
1598.56	-2.8975684	-17.7529666	2.1151559
1598.72	-2.9481842	-17.7910771	2.0485128
1598.88	-2.9920221	-17.8314467	1.9799051
1599.04	-3.0283451	-17.8619002	1.9173872
1599.2	-3.056372	-17.8927904	1.8556903
1599.36	-3.0616942	-17.9003375	1.8128864
1599.52	-3.0843597	-17.9247661	1.7532118
1599.68	-3.1076764	-17.9511682	1.6989168
1599.84	-3.1176744	-17.968334	1.6466808
1600	-3.1188685	-17.9749844	1.5993399
1600.16	-3.1188992	-17.980567	1.561264
1600.32	-3.1150563	-17.9817922	1.5211237
1600.48	-3.1073723	-17.9811023	1.4878275
1600.64	-3.1003102	-17.9829199	1.4581986
1600.8	-3.0899834	-17.9681308	1.4349228
1600.96	-3.074131	-17.9512827	1.4153707
1601.12	-3.059667	-17.9388712	1.3883278
1601.28	-3.0384322	-17.9229176	1.3705436
1601.44	-3.0233864	-17.9233097	1.3422489
1601.6	-3.0217135	-17.9326006	1.3072494
1601.76	-3.0257302	-17.9454726	1.2593329
1601.92	-3.0395699	-17.9576304	1.2007728
1602.08	-3.0612672	-17.9836795	1.1361812
1602.24	-3.0896772	-18.0120701	1.0637629
1602.4	-3.107837	-18.0307876	0.995216399999999
1602.56	-3.1346261	-18.054073	0.918563799999999
1602.72	-3.1546424	-18.0733563	0.8415421
1602.88	-3.1837461	-18.0942022	0.771025999999999
1603.04	-3.2101214	-18.1170958	0.700106999999999
1603.2	-3.2283029	-18.1340465	0.631177699999999
1603.36	-3.2403426	-18.1475742	0.563303299999999
1603.52	-3.2514889	-18.1695441	0.506326399999999
1603.68	-3.2597363	-18.1867866	0.448641299999998
1603.84	-3.2674019	-18.2004894	0.3818299
1604	-3.2672073	-18.2086907	0.318523299999999
1604.16	-3.2417513	-18.1918248	0.284291099999999
1604.32	-3.2211151	-18.1767364	0.248540599999998
1604.48	-3.1945354	-18.1593745	0.213192999999999
1604.64	-3.1738718	-18.1532088	0.1630813
1604.8	-3.1690449	-18.1554414	0.1042817
1604.96	-3.1629784	-18.1519795	0.0517825999999992
1605.12	-3.1577543	-18.1457605	-0.00405150000000098
1605.28	-3.1550116	-18.1424652	-0.0671682000000011
1605.44	-3.1694582	-18.1630158	-0.142673700000001
1605.6	-3.1812441	-18.1825552	-0.215774100000001
1605.76	-3.1941715	-18.207735	-0.2982519
1605.92	-3.2169263	-18.2396645	-0.396107900000001
1606.08	-3.2408814	-18.2637083	-0.487564500000001
1606.24	-3.2759571	-18.2937126	-0.5804516
1606.4	-3.3086116	-18.3202076	-0.692509000000001
1606.56	-3.3309658	-18.3425631	-0.796609100000001
1606.72	-3.3530835	-18.366768	-0.889287900000001
1606.88	-3.3675316	-18.383691	-0.969003800000001
1607.04	-3.3765973	-18.3929697	-1.055961
1607.2	-3.381687	-18.3996717	-1.1461836
1607.36	-3.3840457	-18.40791	-1.2245068
1607.52	-3.377368	-18.4112222	-1.3024726
1607.68	-3.364443	-18.4077502	-1.3736696
1607.84	-3.3493972	-18.4036406	-1.4369857
1608	-3.3369566	-18.3970558	-1.4992269
1608.16	-3.3231029	-18.3837593	-1.5538587
1608.32	-3.3066472	-18.3737079	-1.6155315
1608.48	-3.296575	-18.3762178	-1.6917483
1608.64	-3.2955193	-18.3834514	-1.7676201
1608.8	-3.3069819	-18.4054013	-1.8526083
1608.96	-3.3097504	-18.4153918	-1.9469395
1609.12	-3.3138473	-18.4243471	-2.0521097
1609.28	-3.343791	-18.4598996	-2.1644985
1609.44	-3.3593515	-18.4826725	-2.2713597
1609.6	-3.3985026	-18.5191919	-2.4010374
1609.76	-3.4167298	-18.5414055	-2.5138984
1609.92	-3.4355015	-18.5576364	-2.6226284
1610.08	-3.4632007	-18.5796975	-2.7425005
1610.24	-3.4767307	-18.5960056	-2.8569421
1610.4	-3.5030208	-18.6285443	-2.982787
1610.56	-3.5374533	-18.6674833	-3.1041629
1610.72	-3.5449797	-18.6881353	-3.1938745
1610.88	-3.5435237	-18.6898326	-3.2936804
1611.04	-3.5306693	-18.6738214	-3.3859892
1611.2	-3.5176426	-18.6619844	-3.4748697
1611.36	-3.514505	-18.6619698	-3.5754739
1611.52	-3.4965553	-18.6491415	-3.6660835
1611.68	-3.4675596	-18.6333641	-3.7588876
1611.84	-3.4524511	-18.6263028	-3.8540283
1612	-3.435934	-18.6135634	-3.9352288
1612.16	-3.4310071	-18.6144517	-4.0397637
1612.32	-3.4390013	-18.6406424	-4.1641322
1612.48	-3.4457133	-18.6620009	-4.280743
1612.64	-3.4669541	-18.6855248	-4.4143985
1612.8	-3.4729024	-18.6971944	-4.54471
1612.96	-3.487876	-18.7172137	-4.6897858
1613.12	-3.521602	-18.7460516	-4.8474259
1613.28	-3.5493341	-18.7685648	-4.9917031
1613.44	-3.5755643	-18.7824563	-5.1437613
1613.6	-3.5914377	-18.8006595	-5.2906166
1613.76	-3.6195962	-18.8210503	-5.440093
1613.92	-3.6437001	-18.8463336	-5.5864824
1614.08	-3.6545173	-18.8630575	-5.7355279
1614.24	-3.6534929	-18.8727986	-5.8667738
1614.4	-3.6652367	-18.8927362	-6.0063721
1614.56	-3.6705718	-18.9040718	-6.1424766
1614.72	-3.6335989	-18.8698187	-6.2314253
1614.88	-3.4352904	-18.6780783	-6.1805322
1615.04	-3.9583268	-19.2257785	-6.8844892
1615.2	-5.523057	-20.7676094	-8.3586856
1615.36	-8.4585881	-23.5613476	-11.1849286
1615.52	-16.1266729	-31.6662224	-18.9560346
1615.68	-33.474386	-47.4505616	-30.7887373
1615.84	-33.5481334	-49.2142653	-30.9550456
1616	-33.5848768	-48.2392831	-31.1071751
1616.16	-33.5902218	-48.1459801	-31.275094
1616.32	-33.635249	-48.5028096	-31.4302299
1616.48	-33.6710709	-49.4961451	-31.5933899
1616.64	-33.6477196	-49.6093034	-31.7496618
1616.8	-33.650215	-49.2244003	-31.9015717
1616.96	-33.6264841	-48.6776947	-32.0377934
1617.12	-33.5835772	-49.1502401	-32.1625191
1617.28	-33.5320359	-47.8757583	-32.2935378
1617.44	-33.4920897	-48.64998	-32.4433346
1617.6	-33.3939514	-48.0556654	-32.5462602
1617.76	-33.278326	-48.3300775	-32.6550939
1617.92	-33.1877207	-48.7830051	-32.76761
1618.08	-33.0988707	-48.1782831	-32.8728921
1618.24	-32.960397	-47.8840718	-32.9711758
1618.4	-32.8546867	-47.8295001	-33.094126
1618.56	-32.7347107	-48.9207794	-33.2140813
1618.72	-32.673131	-47.9285878	-33.3188923
1618.88	-32.5594898	-47.9538482	-33.3943535
1619.04	-32.4968638	-47.4446314	-33.5549563
1619.2	-32.4409039	-47.4954212	-33.7035579
1619.36	-32.4079838	-47.8195777	-33.8676644
1619.52	-32.4073124	-47.8826904	-34.0266254
1619.68	-32.4420028	-47.5441356	-34.2484443
1619.84	-32.4898369	-47.6356177	-34.4209176
1620	-32.5794958	-48.0943295	-34.5705852

